Low-Power Optimal Strategy for Witsenhausen Counterexample

We discuss the Witsenhausen counterexample from the perspective of varying power budgets and propose a low-power estimation (LoPE) strategy. Specifically, our LoPE approach designs the first decision-maker (DM) a quantization step function of the Gaussian source state, making the target system state a piecewise linear function of the source with slope one. This approach contrasts with Witsenhausen's original two-point strategy, which instead designs the system state itself to be a binary step. While the two-point strategy can outperform the linear strategy in estimation cost, it, along with its multi-step extensions, typically requires a substantial power budget. Analogous to Binary Phase Shift Keying (BPSK) communication for Gaussian channels, we show that the binary LoPE strategy attains first-order optimality in the low-power regime, matching the performance of the linear strategy as the power budget increases from zero. Our analysis also provides an interpretation of the previously observed near-optimal sloped step function ("sawtooth") structure to the Witsenhausen counterexample: In the low-power regime, power saving is prioritized, in which case the LoPE strategy dominates, making the system state a piecewise linear function with slope close to one. Conversely, in the high-power regime, setting the system state as a step function with the slope approaching zero facilitates accurate estimation. Hence, the sawtooth solution can be seen as a combination of both strategies.

==> fig/2eq.csv <==
0,0.0909925182589599
0.0025062656641604,0.0900744800971988
0.0050125313283208,0.0896001496199863
0.0075187969924812,0.0891854851944598
0.0100250626566416,0.0888033874639643
0.012531328320802,0.0884460721267722
0.0150375939849624,0.0881061523584883
0.0175438596491228,0.0877797405694626
0.0200501253132832,0.0874653943611062
0.0225563909774436,0.0871617214114861
0.025062656641604,0.0868673293986695
0.0275689223057644,0.0865808260007232
0.0300751879699248,0.0863008195505931
0.0325814536340852,0.0860262201037694
0.0350877192982456,0.085756717299753
0.037593984962406,0.0854921250048821
0.0401002506265664,0.0852322570854945
0.0426065162907268,0.0849769274079283
0.0451127819548872,0.0847259498385213
0.0476190476190476,0.0844791382436117
0.050125313283208,0.0842363064895373
0.0526315789473684,0.0839972684426361
0.0551378446115288,0.0837618379692461
0.0576441102756892,0.0835298289357053
0.0601503759398496,0.0833010552083516
0.06265664160401,0.083075330653523
0.0651629072681704,0.0828524691375576
0.0676691729323308,0.0826322845267931
0.0701754385964912,0.0824145930955377
0.0726817042606516,0.0821992808178322
0.075187969924812,0.0819863123918183
0.0776942355889724,0.081775656736873
0.0802005012531328,0.0815672827723731
0.0827067669172932,0.0813611594176955
0.0852130325814536,0.081157255592217
0.087719298245614,0.0809555402153145
0.0902255639097744,0.0807559822063648
0.0927318295739348,0.0805585504847447
0.0952380952380952,0.0803632139698311
0.0977443609022556,0.0801699415810009
0.100250626566416,0.0799787022376309
0.102756892230576,0.0797894648590979
0.105263157894737,0.0796021983647789
0.107769423558897,0.0794168716740505
0.110275689223058,0.0792334537062898
0.112781954887218,0.0790519133808735
0.115288220551378,0.0788722196171785
0.117794486215539,0.0786943413345816
0.120300751879699,0.0785182474524597
0.12280701754386,0.0783439068901896
0.12531328320802,0.0781712885671483
0.12781954887218,0.0780003614027124
0.130325814536341,0.0778310943162589
0.132832080200501,0.0776634562271646
0.135338345864662,0.0774974160548065
0.137844611528822,0.0773329427185612
0.140350877192982,0.0771700051378057
0.142857142857143,0.0770085722319168
0.145363408521303,0.0768486129732977
0.147869674185464,0.0766901024070703
0.150375939849624,0.0765330271921114
0.152882205513784,0.0763773752968118
0.155388471177945,0.0762231346895619
0.157894736842105,0.0760702933387524
0.160401002506266,0.0759188392127741
0.162907268170426,0.0757687602800173
0.165413533834586,0.0756200445088729
0.167919799498747,0.0754726798677314
0.170426065162907,0.0753266543249835
0.172932330827068,0.0751819558490197
0.175438596491228,0.0750385724082307
0.177944862155388,0.0748964919710071
0.180451127819549,0.0747557025057395
0.182957393483709,0.0746161919808186
0.18546365914787,0.074477948364635
0.18796992481203,0.0743409596255792
0.19047619047619,0.074205213732042
0.192982456140351,0.0740706986524139
0.195488721804511,0.0739374023550856
0.197994987468672,0.0738053128084477
0.200501253132832,0.0736744179808908
0.203007518796992,0.0735447058408055
0.205513784461153,0.0734161643565825
0.208020050125313,0.0732887814966124
0.210526315789474,0.0731625452292857
0.213032581453634,0.0730374435229932
0.215538847117794,0.0729134643461255
0.218045112781955,0.0727905956670731
0.220551378446115,0.0726688254542267
0.223057644110276,0.0725481416759769
0.225563909774436,0.0724285323007143
0.228070175438596,0.0723099852968296
0.230576441102757,0.0721924886327134
0.233082706766917,0.0720760302767563
0.235588972431078,0.0719605981973489
0.238095238095238,0.0718461803628819
0.240601503759398,0.0717327647417458
0.243107769423559,0.0716203393023313
0.245614035087719,0.0715088920130291
0.24812030075188,0.0713984108422296
0.25062656641604,0.0712888837583237
0.2531328320802,0.0711802987297018
0.255639097744361,0.0710726437247546
0.258145363408521,0.0709659067118728
0.260651629072682,0.0708600756594469
0.263157894736842,0.070755140380504
0.265664160401002,0.0706510985354512
0.268170426065163,0.0705479498711018
0.270676691729323,0.0704456941342863
0.273182957393484,0.070344331071835
0.275689223057644,0.0702438604305784
0.278195488721804,0.0701442819573468
0.280701754385965,0.0700455953989707
0.283208020050125,0.0699478005022804
0.285714285714286,0.0698508970141063
0.288220551378446,0.0697548846812788
0.290726817042607,0.0696597632506283
0.293233082706767,0.0695655324689852
0.295739348370927,0.0694721920831799
0.298245614035088,0.0693797418400427
0.300751879699248,0.0692881814864041
0.303258145363409,0.0691975107690945
0.305764411027569,0.0691077294349443
0.308270676691729,0.0690188372307837
0.31077694235589,0.0689308339034434
0.31328320802005,0.0688437191997535
0.315789473684211,0.0687574928665446
0.318295739348371,0.0686721546506469
0.320802005012531,0.068587704298891
0.323308270676692,0.0685041415581072
0.325814536340852,0.0684214661751259
0.328320802005013,0.0683396778967774
0.330827067669173,0.0682587764698922
0.333333333333333,0.0681787616413007
0.335839598997494,0.0680996331578333
0.338345864661654,0.0680213907663203
0.340852130325815,0.0679440342135921
0.343358395989975,0.0678675632464792
0.345864661654135,0.0677919776118119
0.348370927318296,0.0677172770564206
0.350877192982456,0.0676434613271357
0.353383458646617,0.0675705301707876
0.355889724310777,0.0674984833342068
0.358395989974937,0.0674273205642235
0.360902255639098,0.0673570416076681
0.363408521303258,0.0672876462113712
0.365914786967419,0.067219134122163
0.368421052631579,0.067151505086874
0.370927318295739,0.0670847588523345
0.3734335839599,0.067018895165375
0.37593984962406,0.0669539137728258
0.378446115288221,0.0668898144215173
0.380952380952381,0.0668265968582799
0.383458646616541,0.0667642608299441
0.385964912280702,0.0667028060833401
0.388471177944862,0.0666422323652985
0.390977443609023,0.0665825394226495
0.393483709273183,0.0665237270022236
0.395989974937343,0.0664657948508511
0.398496240601504,0.0664087427153625
0.401002506265664,0.0663525703425882
0.403508771929825,0.0662972774793585
0.406015037593985,0.0662428638725039
0.408521303258145,0.0661893292688547
0.411027568922306,0.0661366734152413
0.413533834586466,0.0660848960584941
0.416040100250627,0.0660339969454435
0.418546365914787,0.06598397582292
0.421052631578947,0.0659348324377538
0.423558897243108,0.0658865665367754
0.426065162907268,0.0658391778668151
0.428571428571429,0.0657926661747035
0.431077694235589,0.0657470312072708
0.433583959899749,0.0657022727113474
0.43609022556391,0.0656583904337638
0.43859649122807,0.0656153841213503
0.441102756892231,0.0655732535209373
0.443609022556391,0.0655319983793553
0.446115288220551,0.0654916184434346
0.448621553884712,0.0654521134600056
0.451127819548872,0.0654134831758987
0.453634085213033,0.0653757273379442
0.456140350877193,0.0653388456929726
0.458646616541353,0.0653028379878144
0.461152882205514,0.0652677039692997
0.463659147869674,0.0652334433842592
0.466165413533835,0.065200055979523
0.468671679197995,0.0651675415019218
0.471177944862155,0.0651358996982857
0.473684210526316,0.0651051303154453
0.476190476190476,0.0650752331002309
0.478696741854637,0.0650462077994729
0.481203007518797,0.0650180541600017
0.483709273182957,0.0649907719286477
0.486215538847118,0.0649643608522412
0.488721804511278,0.0649388206776128
0.491228070175439,0.0649141511515927
0.493734335839599,0.0648903520210114
0.496240601503759,0.0648674230326992
0.49874686716792,0.0648453639334866
0.50125313283208,0.0648241744702039
0.503759398496241,0.0648038543896816
0.506265664160401,0.06478440343875
0.508771929824561,0.0647658213642395
0.511278195488722,0.0647481079129805
0.513784461152882,0.0647312628318033
0.516290726817043,0.0647152858675385
0.518796992481203,0.0647001767670164
0.521303258145363,0.0646859352770673
0.523809523809524,0.0646725611445217
0.526315789473684,0.06466005411621
0.528822055137845,0.0646484139389625
0.531328320802005,0.0646376403596096
0.533834586466165,0.0646277331249818
0.536340852130326,0.0646186919819095
0.538847117794486,0.0646105166772229
0.541353383458647,0.0646032069577525
0.543859649122807,0.0645967625703288
0.546365914786967,0.064591183261782
0.548872180451128,0.0645864687789427
0.551378446115288,0.0645826188686411
0.553884711779449,0.0645796332777077
0.556390977443609,0.0645775117529728
0.558897243107769,0.0645762540412669
0.56140350877193,0.0645758598894204
0.56390977443609,0.0645763290442636
0.566416040100251,0.0645776612526269
0.568922305764411,0.0645798562613408
0.571428571428571,0.0645829138172355
0.573934837092732,0.0645868336671416
0.576441102756892,0.0645916155578894
0.578947368421053,0.0645972592363093
0.581453634085213,0.0646037644492316
0.583959899749373,0.0646111309434869
0.586466165413534,0.0646193584659054
0.588972431077694,0.0646284467633176
0.591478696741855,0.0646383955825538
0.593984962406015,0.0646492046704444
0.596491228070175,0.0646608737738199
0.598997493734336,0.0646734026395107
0.601503759398496,0.064686791014347
0.604010025062657,0.0647010386451594
0.606516290726817,0.0647161452787782
0.609022556390977,0.0647321106620338
0.611528822055138,0.0647489345417565
0.614035087719298,0.0647666166647769
0.616541353383459,0.0647851567779252
0.619047619047619,0.0648045546280319
0.621553884711779,0.0648248099619274
0.62406015037594,0.064845922526442
0.6265664160401,0.0648678920684061
0.629072681704261,0.0648907183346502
0.631578947368421,0.0649144010720046
0.634085213032581,0.0649389400272997
0.636591478696742,0.064964334947366
0.639097744360902,0.0649905855790337
0.641604010025063,0.0650176916691334
0.644110275689223,0.0650456529644953
0.646616541353383,0.0650744692119499
0.649122807017544,0.0651041401583276
0.651629072681704,0.0651346655504588
0.654135338345865,0.0651660451351738
0.656641604010025,0.065198278659303
0.659147869674185,0.0652313658696769
0.661654135338346,0.0652653065131258
0.664160401002506,0.0653001003364802
0.666666666666667,0.0653357470865704
0.669172932330827,0.0653722465102268
0.671679197994987,0.0654095983542797
0.674185463659148,0.0654478023655597
0.676691729323308,0.0654868582908971
0.679197994987469,0.0655267658771222
0.681704260651629,0.0655675248710655
0.684210526315789,0.0656091350195574
0.68671679197995,0.0656515960694282
0.68922305764411,0.0656949077675084
0.691729323308271,0.0657390698606283
0.694235588972431,0.0657840820956184
0.696741854636591,0.0658299442193089
0.699248120300752,0.0658766559785304
0.701754385964912,0.0659242171201132
0.704260651629073,0.0659726273908877
0.706766917293233,0.0660218865376843
0.709273182957393,0.0660719943073333
0.711779448621554,0.0661229504466653
0.714285714285714,0.0661747547025105
0.716791979949875,0.0662274068216994
0.719298245614035,0.0662809065510623
0.721804511278195,0.0663352536374296
0.724310776942356,0.0663904478276318
0.726817042606516,0.0664464888684993
0.729323308270677,0.0665033765068623
0.731829573934837,0.0665611104895514
0.734335839598998,0.0666196905633968
0.736842105263158,0.0666791164752291
0.739348370927318,0.0667393879718785
0.741854636591479,0.0668005048001756
0.744360902255639,0.0668624667069506
0.746867167919799,0.0669252734390339
0.74937343358396,0.0669889247432561
0.75187969924812,0.0670534203664473
0.754385964912281,0.0671187600554382
0.756892230576441,0.0671849435570589
0.759398496240602,0.06725197061814
0.761904761904762,0.0673198409855118
0.764411027568922,0.0673885544060047
0.766917293233083,0.0674581106264491
0.769423558897243,0.0675285093936754
0.771929824561403,0.067599750454514
0.774436090225564,0.0676718335557953
0.776942355889724,0.0677447584443496
0.779448621553885,0.0678185248670074
0.781954887218045,0.0678931325705991
0.784461152882206,0.067968581301955
0.786967418546366,0.0680448708079055
0.789473684210526,0.0681220008352811
0.791979949874687,0.0681999711309121
0.794486215538847,0.0682787814416289
0.796992481203007,0.0683584315142619
0.799498746867168,0.0684389210956415
0.802005012531328,0.0685202499325981
0.804511278195489,0.0686024177719621
0.807017543859649,0.0686854243605639
0.80952380952381,0.0687692694452339
0.81203007518797,0.0688539527728024
0.81453634085213,0.0689394740900998
0.817042606516291,0.0690258331439566
0.819548872180451,0.0691130296812031
0.822055137844611,0.0692010634486698
0.824561403508772,0.069289934193187
0.827067669172932,0.0693796416615851
0.829573934837093,0.0694701856006945
0.832080200501253,0.0695615657573456
0.834586466165414,0.0696537818783688
0.837092731829574,0.0697468337105945
0.839598997493734,0.069840721000853
0.842105263157895,0.0699354434959748
0.844611528822055,0.0700310009427903
0.847117794486215,0.0701273930881298
0.849624060150376,0.0702246196788238
0.852130325814536,0.0703226804617026
0.854636591478697,0.0704215751835966
0.857142857142857,0.0705213035913362
0.859649122807018,0.0706218654317519
0.862155388471178,0.0707232604516739
0.864661654135338,0.0708254883979328
0.867167919799499,0.0709285490173588
0.869674185463659,0.0710324420567824
0.87218045112782,0.071137167263034
0.87468671679198,0.071242724382944
0.87719298245614,0.0713491131633427
0.879699248120301,0.0714563333510605
0.882205513784461,0.0715643846929279
0.884711779448622,0.0716732669357752
0.887218045112782,0.0717829798264329
0.889724310776942,0.0718935231117313
0.892230576441103,0.0720048965385007
0.894736842105263,0.0721170998535717
0.897243107769424,0.0722301328037746
0.899749373433584,0.0723439951359397
0.902255639097744,0.0724586865968976
0.904761904761905,0.0725742069334785
0.907268170426065,0.0726905558925128
0.909774436090226,0.072807733220831
0.912280701754386,0.0729257386652635
0.914786967418546,0.0730445719726406
0.917293233082707,0.0731642328897927
0.919799498746867,0.0732847211635503
0.922305764411028,0.0734060365407436
0.924812030075188,0.0735281787682032
0.927318295739348,0.0736511475927593
0.929824561403509,0.0737749427612425
0.932330827067669,0.073899564020483
0.93483709273183,0.0740250111173113
0.93734335839599,0.0741512837985578
0.93984962406015,0.0742783818110528
0.942355889724311,0.0744063049016268
0.944862155388471,0.0745350528171101
0.947368421052632,0.0746646253043332
0.949874686716792,0.0747950221101264
0.952380952380952,0.0749262429813201
0.954887218045113,0.0750582876647447
0.957393483709273,0.0751911559072306
0.959899749373434,0.0753248474556083
0.962406015037594,0.075459362056708
0.964912280701754,0.0755946994573602
0.967418546365915,0.0757308594043952
0.969924812030075,0.0758678416446436
0.972431077694236,0.0760056459249355
0.974937343358396,0.0761442719921016
0.977443609022556,0.076283719592972
0.979949874686717,0.0764239884743773
0.982456140350877,0.0765650783831478
0.984962406015038,0.076706989066114
0.987468671679198,0.0768497202701061
0.989974937343358,0.0769932717419547
0.992481203007519,0.07713764322849
0.994987468671679,0.0772828344765426
0.99749373433584,0.0774288452329427
1,0.0775756752445207


==> fig/4eq.csv <==
0,0.0909925182589599
0.00125628140703518,0.0903507933116118
0.00251256281407035,0.0900730301439089
0.00376884422110553,0.0898217524521681
0.0050251256281407,0.089597992405782
0.00628140703517588,0.0893855907986391
0.00753768844221105,0.0891822839763304
0.00879396984924623,0.0889870694310645
0.0100502512562814,0.0887990825774074
0.0113065326633166,0.088617458829925
0.0125628140703518,0.0884413336031833
0.0138190954773869,0.0882698448665652
0.0150753768844221,0.0881023279319096
0.0163316582914573,0.087938452436815
0.0175879396984925,0.0877779203804214
0.0188442211055276,0.0876204337618688
0.0201005025125628,0.0874656945802974
0.021356783919598,0.087313404834847
0.0226130653266332,0.0871632665246578
0.0238693467336683,0.0870149816488698
0.0251256281407035,0.086868252206623
0.0263819095477387,0.0867227801970575
0.0276381909547739,0.0865782676193132
0.028894472361809,0.0864344164725303
0.0301507537688442,0.0862909310710646
0.0314070351758794,0.0861476345020882
0.0326633165829146,0.0860045232189507
0.0339195979899497,0.0858616074008251
0.0351758793969849,0.0857188972268845
0.0364321608040201,0.0855764028763018
0.0376884422110553,0.0854341345282502
0.0389447236180905,0.0852921023619026
0.0402010050251256,0.085150316556432
0.0414572864321608,0.0850087872910115
0.042713567839196,0.0848675247448142
0.0439698492462312,0.084726539097013
0.0452261306532663,0.084585840526781
0.0464824120603015,0.0844454392132911
0.0477386934673367,0.0843053453357166
0.0489949748743719,0.0841655690732302
0.050251256281407,0.0840261206050052
0.0515075376884422,0.0838870101102145
0.0527638190954774,0.0837482477680311
0.0540201005025126,0.0836098437576281
0.0552763819095477,0.0834718082581785
0.0565326633165829,0.0833341514488553
0.0577889447236181,0.0831968835088316
0.0590452261306533,0.0830600146172804
0.0603015075376884,0.0829235549533747
0.0615577889447236,0.0827875146962875
0.0628140703517588,0.082651904025192
0.064070351758794,0.082516733119261
0.0653266331658292,0.0823820121576676
0.0665829145728643,0.0822477513195849
0.0678391959798995,0.0821139607841859
0.0690954773869347,0.0819806507306436
0.0703517587939698,0.0818478313381311
0.071608040201005,0.0817155127858213
0.0728643216080402,0.0815837052528874
0.0741206030150754,0.0814524189185022
0.0753768844221105,0.0813216639618389
0.0766331658291457,0.0811914505620705
0.0778894472361809,0.08106178889837
0.0791457286432161,0.0809326891499105
0.0804020100502513,0.0808041614958649
0.0816582914572864,0.0806762161154063
0.0829145728643216,0.0805488631877078
0.0841708542713568,0.0804221128919423
0.085427135678392,0.0802959754072829
0.0866834170854271,0.0801704609129026
0.0879396984924623,0.0800455795879745
0.0891959798994975,0.0799213416116715
0.0904522613065327,0.0797977571631667
0.0917085427135678,0.0796748364216332
0.092964824120603,0.0795525895662439
0.0942211055276382,0.0794310267761719
0.0954773869346734,0.0793101582305902
0.0967336683417085,0.0791899941086718
0.0979899497487437,0.0790705445895898
0.0992462311557789,0.0789518194964647
0.100502512562814,0.0788338174555352
0.101758793969849,0.0787165239160078
0.103015075376884,0.0785999235717116
0.10427135678392,0.0784840011164757
0.105527638190955,0.0783687412441293
0.10678391959799,0.0782541286485014
0.108040201005025,0.0781401480234212
0.10929648241206,0.0780267840627177
0.110552763819095,0.0779140214602202
0.111809045226131,0.0778018449097576
0.113065326633166,0.0776902391051592
0.114321608040201,0.077579188740254
0.115577889447236,0.0774686785088711
0.116834170854271,0.0773586931048397
0.118090452261307,0.0772492172219888
0.119346733668342,0.0771402355541476
0.120603015075377,0.0770317327951452
0.121859296482412,0.0769236936388106
0.123115577889447,0.0768161027789731
0.124371859296482,0.0767089449094616
0.125628140703518,0.0766022047241054
0.126884422110553,0.0764958669167335
0.128140703517588,0.0763899161811751
0.129396984924623,0.0762843372112592
0.130653266331658,0.076179114700815
0.131909547738693,0.0760742333436715
0.133165829145729,0.075969677833658
0.134422110552764,0.0758654328646034
0.135678391959799,0.075761483130337
0.136934673366834,0.0756578133246877
0.138190954773869,0.0755544081414849
0.139447236180905,0.0754512522745574
0.14070351758794,0.0753483304177345
0.141959798994975,0.0752456272648453
0.14321608040201,0.0751431275097188
0.144472361809045,0.0750408158461842
0.14572864321608,0.0749386769680707
0.146984924623116,0.0748366955692072
0.148241206030151,0.074734856343423
0.149497487437186,0.0746331439845471
0.150753768844221,0.0745315431864086
0.152010050251256,0.0744300386428367
0.153266331658291,0.0743286150476604
0.154522613065327,0.074227257094709
0.155778894472362,0.0741259494778114
0.157035175879397,0.0740246768907968
0.158291457286432,0.0739234240274943
0.159547738693467,0.0738221755817331
0.160804020100503,0.0737209162473421
0.162060301507538,0.0736196307181506
0.163316582914573,0.0735183036879877
0.164572864321608,0.0734169198506824
0.165829145728643,0.0733154639000639
0.167085427135678,0.0732139205299613
0.168341708542714,0.0731122744342037
0.169597989949749,0.0730105103066202
0.170854271356784,0.0729086128410399
0.172110552763819,0.0728065679251115
0.173366834170854,0.0727043719108126
0.174623115577889,0.0726020265695279
0.175879396984925,0.0724995337183762
0.17713567839196,0.072396895174476
0.178391959798995,0.0722941127549459
0.17964824120603,0.0721911882769046
0.180904522613065,0.0720881235574707
0.182160804020101,0.0719849204137628
0.183417085427136,0.0718815806628994
0.184673366834171,0.0717781061219993
0.185929648241206,0.0716744986081811
0.187185929648241,0.0715707599385632
0.188442211055276,0.0714668919302645
0.189698492462312,0.0713628964004034
0.190954773869347,0.0712587751660986
0.192211055276382,0.0711545300444687
0.193467336683417,0.0710501628526324
0.194723618090452,0.0709456754077082
0.195979899497487,0.0708410695268147
0.197236180904523,0.0707363470270706
0.198492462311558,0.0706315097255945
0.199748743718593,0.0705265594395049
0.201005025125628,0.0704214979859206
0.202261306532663,0.0703163271819601
0.203517587939698,0.070211048844742
0.204773869346734,0.070105664791385
0.206030150753769,0.0700001768390077
0.207286432160804,0.0698945868047286
0.208542713567839,0.0697888965056664
0.209798994974874,0.0696831077589398
0.21105527638191,0.0695772223816673
0.212311557788945,0.0694712421909675
0.21356783919598,0.069365169003959
0.214824120603015,0.0692590046377606
0.21608040201005,0.0691527509094907
0.217336683417085,0.069046409636268
0.218592964824121,0.0689399826352111
0.219849246231156,0.0688334717234387
0.221105527638191,0.0687268787180693
0.222361809045226,0.0686202054362215
0.223618090452261,0.068513453695014
0.224874371859296,0.0684066253115655
0.226130653266332,0.0682997221029944
0.227386934673367,0.0681927458864194
0.228643216080402,0.0680856984789591
0.229899497487437,0.0679785816977322
0.231155778894472,0.0678713973598573
0.232412060301508,0.0677641472824529
0.233668341708543,0.0676568332826377
0.234924623115578,0.0675494571775303
0.236180904522613,0.0674420207842494
0.237437185929648,0.0673345259199134
0.238693467336683,0.0672269744016411
0.239949748743719,0.0671193680465511
0.241206030150754,0.0670117086717619
0.242462311557789,0.0669039980943923
0.243718592964824,0.0667962381315607
0.244974874371859,0.0666884306003859
0.246231155778894,0.0665805773179863
0.24748743718593,0.0664726801014808
0.248743718592965,0.0663647407679878
0.25,0.0662567611346259


==> fig/Gaussian.csv <==
0,0.0909090909090909
0.001001001001001,0.0903635244873201
0.002002002002002,0.0901235985028137
0.003003003003003,0.0899335987774916
0.004004004004004,0.0897692935234285
0.005005005005005,0.0896213116030389
0.00600600600600601,0.0894848541107259
0.00700700700700701,0.0893570744125994
0.00800800800800801,0.0892361204018637
0.00900900900900901,0.0891207073925595
0.01001001001001,0.0890099012925082
0.011011011011011,0.0889029978857505
0.012012012012012,0.088799450789404
0.013013013013013,0.0886986986986987
0.014014014014014,0.0885985985985986
0.015015015015015,0.0884984984984985
0.016016016016016,0.0883983983983984
0.017017017017017,0.0882982982982983
0.018018018018018,0.0881981981981982
0.019019019019019,0.0880980980980981
0.02002002002002,0.087997997997998
0.021021021021021,0.0878978978978979
0.022022022022022,0.0877977977977978
0.023023023023023,0.0876976976976977
0.024024024024024,0.0875975975975976
0.025025025025025,0.0874974974974975
0.026026026026026,0.0873973973973974
0.027027027027027,0.0872972972972973
0.028028028028028,0.0871971971971972
0.029029029029029,0.0870970970970971
0.03003003003003,0.086996996996997
0.031031031031031,0.0868968968968969
0.032032032032032,0.0867967967967968
0.033033033033033,0.0866966966966967
0.034034034034034,0.0865965965965966
0.035035035035035,0.0864964964964965
0.036036036036036,0.0863963963963964
0.037037037037037,0.0862962962962963
0.038038038038038,0.0861961961961962
0.039039039039039,0.0860960960960961
0.04004004004004,0.085995995995996
0.041041041041041,0.0858958958958959
0.042042042042042,0.0857957957957958
0.043043043043043,0.0856956956956957
0.044044044044044,0.0855955955955956
0.045045045045045,0.0854954954954955
0.046046046046046,0.0853953953953954
0.047047047047047,0.0852952952952953
0.048048048048048,0.0851951951951952
0.049049049049049,0.0850950950950951
0.0500500500500501,0.084994994994995
0.0510510510510511,0.0848948948948949
0.0520520520520521,0.0847947947947948
0.0530530530530531,0.0846946946946947
0.0540540540540541,0.0845945945945946
0.0550550550550551,0.0844944944944945
0.0560560560560561,0.0843943943943944
0.0570570570570571,0.0842942942942943
0.0580580580580581,0.0841941941941942
0.0590590590590591,0.0840940940940941
0.0600600600600601,0.083993993993994
0.0610610610610611,0.0838938938938939
0.0620620620620621,0.0837937937937938
0.0630630630630631,0.0836936936936937
0.0640640640640641,0.0835935935935936
0.0650650650650651,0.0834934934934935
0.0660660660660661,0.0833933933933934
0.0670670670670671,0.0832932932932933
0.0680680680680681,0.0831931931931932
0.0690690690690691,0.0830930930930931
0.0700700700700701,0.082992992992993
0.0710710710710711,0.0828928928928929
0.0720720720720721,0.0827927927927928
0.0730730730730731,0.0826926926926927
0.0740740740740741,0.0825925925925926
0.0750750750750751,0.0824924924924925
0.0760760760760761,0.0823923923923924
0.0770770770770771,0.0822922922922923
0.0780780780780781,0.0821921921921922
0.0790790790790791,0.0820920920920921
0.0800800800800801,0.081991991991992
0.0810810810810811,0.0818918918918919
0.0820820820820821,0.0817917917917918
0.0830830830830831,0.0816916916916917
0.0840840840840841,0.0815915915915916
0.0850850850850851,0.0814914914914915
0.0860860860860861,0.0813913913913914
0.0870870870870871,0.0812912912912913
0.0880880880880881,0.0811911911911912
0.0890890890890891,0.0810910910910911
0.0900900900900901,0.080990990990991
0.0910910910910911,0.0808908908908909
0.0920920920920921,0.0807907907907908
0.0930930930930931,0.0806906906906907
0.0940940940940941,0.0805905905905906
0.0950950950950951,0.0804904904904905
0.0960960960960961,0.0803903903903904
0.0970970970970971,0.0802902902902903
0.0980980980980981,0.0801901901901902
0.0990990990990991,0.0800900900900901
0.1001001001001,0.07998998998999
0.101101101101101,0.0798898898898899
0.102102102102102,0.0797897897897898
0.103103103103103,0.0796896896896897
0.104104104104104,0.0795895895895896
0.105105105105105,0.0794894894894895
0.106106106106106,0.0793893893893894
0.107107107107107,0.0792892892892893
0.108108108108108,0.0791891891891892
0.109109109109109,0.0790890890890891
0.11011011011011,0.078988988988989
0.111111111111111,0.0788888888888889
0.112112112112112,0.0787887887887888
0.113113113113113,0.0786886886886887
0.114114114114114,0.0785885885885886
0.115115115115115,0.0784884884884885
0.116116116116116,0.0783883883883884
0.117117117117117,0.0782882882882883
0.118118118118118,0.0781881881881882
0.119119119119119,0.0780880880880881
0.12012012012012,0.077987987987988
0.121121121121121,0.0778878878878879
0.122122122122122,0.0777877877877878
0.123123123123123,0.0776876876876877
0.124124124124124,0.0775875875875876
0.125125125125125,0.0774874874874875
0.126126126126126,0.0773873873873874
0.127127127127127,0.0772872872872873
0.128128128128128,0.0771871871871872
0.129129129129129,0.0770870870870871
0.13013013013013,0.076986986986987
0.131131131131131,0.0768868868868869
0.132132132132132,0.0767867867867868
0.133133133133133,0.0766866866866867
0.134134134134134,0.0765865865865866
0.135135135135135,0.0764864864864865
0.136136136136136,0.0763863863863864
0.137137137137137,0.0762862862862863
0.138138138138138,0.0761861861861862
0.139139139139139,0.0760860860860861
0.14014014014014,0.075985985985986
0.141141141141141,0.0758858858858859
0.142142142142142,0.0757857857857858
0.143143143143143,0.0756856856856857
0.144144144144144,0.0755855855855856
0.145145145145145,0.0754854854854855
0.146146146146146,0.0753853853853854
0.147147147147147,0.0752852852852853
0.148148148148148,0.0751851851851852
0.149149149149149,0.0750850850850851
0.15015015015015,0.074984984984985
0.151151151151151,0.0748848848848849
0.152152152152152,0.0747847847847848
0.153153153153153,0.0746846846846847
0.154154154154154,0.0745845845845846
0.155155155155155,0.0744844844844845
0.156156156156156,0.0743843843843844
0.157157157157157,0.0742842842842843
0.158158158158158,0.0741841841841842
0.159159159159159,0.0740840840840841
0.16016016016016,0.073983983983984
0.161161161161161,0.0738838838838839
0.162162162162162,0.0737837837837838
0.163163163163163,0.0736836836836837
0.164164164164164,0.0735835835835836
0.165165165165165,0.0734834834834835
0.166166166166166,0.0733833833833834
0.167167167167167,0.0732832832832833
0.168168168168168,0.0731831831831832
0.169169169169169,0.0730830830830831
0.17017017017017,0.072982982982983
0.171171171171171,0.0728828828828829
0.172172172172172,0.0727827827827828
0.173173173173173,0.0726826826826827
0.174174174174174,0.0725825825825826
0.175175175175175,0.0724824824824825
0.176176176176176,0.0723823823823824
0.177177177177177,0.0722822822822823
0.178178178178178,0.0721821821821822
0.179179179179179,0.0720820820820821
0.18018018018018,0.071981981981982
0.181181181181181,0.0718818818818819
0.182182182182182,0.0717817817817818
0.183183183183183,0.0716816816816817
0.184184184184184,0.0715815815815816
0.185185185185185,0.0714814814814815
0.186186186186186,0.0713813813813814
0.187187187187187,0.0712812812812813
0.188188188188188,0.0711811811811812
0.189189189189189,0.0710810810810811
0.19019019019019,0.070980980980981
0.191191191191191,0.0708808808808809
0.192192192192192,0.0707807807807808
0.193193193193193,0.0706806806806807
0.194194194194194,0.0705805805805806
0.195195195195195,0.0704804804804805
0.196196196196196,0.0703803803803804
0.197197197197197,0.0702802802802803
0.198198198198198,0.0701801801801802
0.199199199199199,0.0700800800800801
0.2002002002002,0.06997997997998
0.201201201201201,0.0698798798798799
0.202202202202202,0.0697797797797798
0.203203203203203,0.0696796796796797
0.204204204204204,0.0695795795795796
0.205205205205205,0.0694794794794795
0.206206206206206,0.0693793793793794
0.207207207207207,0.0692792792792793
0.208208208208208,0.0691791791791792
0.209209209209209,0.0690790790790791
0.21021021021021,0.068978978978979
0.211211211211211,0.0688788788788789
0.212212212212212,0.0687787787787788
0.213213213213213,0.0686786786786787
0.214214214214214,0.0685785785785786
0.215215215215215,0.0684784784784785
0.216216216216216,0.0683783783783784
0.217217217217217,0.0682782782782783
0.218218218218218,0.0681781781781782
0.219219219219219,0.0680780780780781
0.22022022022022,0.067977977977978
0.221221221221221,0.0678778778778779
0.222222222222222,0.0677777777777778
0.223223223223223,0.0676776776776777
0.224224224224224,0.0675775775775776
0.225225225225225,0.0674774774774775
0.226226226226226,0.0673773773773774
0.227227227227227,0.0672772772772773
0.228228228228228,0.0671771771771772
0.229229229229229,0.0670770770770771
0.23023023023023,0.066976976976977
0.231231231231231,0.0668768768768769
0.232232232232232,0.0667767767767768
0.233233233233233,0.0666766766766767
0.234234234234234,0.0665765765765766
0.235235235235235,0.0664764764764765
0.236236236236236,0.0663763763763764
0.237237237237237,0.0662762762762763
0.238238238238238,0.0661761761761762
0.239239239239239,0.0660760760760761
0.24024024024024,0.065975975975976
0.241241241241241,0.0658758758758759
0.242242242242242,0.0657757757757758
0.243243243243243,0.0656756756756757
0.244244244244244,0.0655755755755756
0.245245245245245,0.0654754754754755
0.246246246246246,0.0653753753753754
0.247247247247247,0.0652752752752753
0.248248248248248,0.0651751751751752
0.249249249249249,0.0650750750750751
0.25025025025025,0.064974974974975
0.251251251251251,0.0648748748748749
0.252252252252252,0.0647747747747748
0.253253253253253,0.0646746746746747
0.254254254254254,0.0645745745745746
0.255255255255255,0.0644744744744745
0.256256256256256,0.0643743743743744
0.257257257257257,0.0642742742742743
0.258258258258258,0.0641741741741742
0.259259259259259,0.0640740740740741
0.26026026026026,0.063973973973974
0.261261261261261,0.0638738738738739
0.262262262262262,0.0637737737737738
0.263263263263263,0.0636736736736737
0.264264264264264,0.0635735735735736
0.265265265265265,0.0634734734734735
0.266266266266266,0.0633733733733734
0.267267267267267,0.0632732732732733
0.268268268268268,0.0631731731731732
0.269269269269269,0.0630730730730731
0.27027027027027,0.062972972972973
0.271271271271271,0.0628728728728729
0.272272272272272,0.0627727727727728
0.273273273273273,0.0626726726726727
0.274274274274274,0.0625725725725726
0.275275275275275,0.0624724724724725
0.276276276276276,0.0623723723723724
0.277277277277277,0.0622722722722723
0.278278278278278,0.0621721721721722
0.279279279279279,0.0620720720720721
0.28028028028028,0.061971971971972
0.281281281281281,0.0618718718718719
0.282282282282282,0.0617717717717718
0.283283283283283,0.0616716716716717
0.284284284284284,0.0615715715715716
0.285285285285285,0.0614714714714715
0.286286286286286,0.0613713713713714
0.287287287287287,0.0612712712712713
0.288288288288288,0.0611711711711712
0.289289289289289,0.0610710710710711
0.29029029029029,0.060970970970971
0.291291291291291,0.0608708708708709
0.292292292292292,0.0607707707707708
0.293293293293293,0.0606706706706707
0.294294294294294,0.0605705705705706
0.295295295295295,0.0604704704704705
0.296296296296296,0.0603703703703704
0.297297297297297,0.0602702702702703
0.298298298298298,0.0601701701701702
0.299299299299299,0.0600700700700701
0.3003003003003,0.05996996996997
0.301301301301301,0.0598698698698699
0.302302302302302,0.0597697697697698
0.303303303303303,0.0596696696696697
0.304304304304304,0.0595695695695696
0.305305305305305,0.0594694694694695
0.306306306306306,0.0593693693693694
0.307307307307307,0.0592692692692693
0.308308308308308,0.0591691691691692
0.309309309309309,0.0590690690690691
0.31031031031031,0.058968968968969
0.311311311311311,0.0588688688688689
0.312312312312312,0.0587687687687688
0.313313313313313,0.0586686686686687
0.314314314314314,0.0585685685685686
0.315315315315315,0.0584684684684685
0.316316316316316,0.0583683683683684
0.317317317317317,0.0582682682682683
0.318318318318318,0.0581681681681682
0.319319319319319,0.0580680680680681
0.32032032032032,0.057967967967968
0.321321321321321,0.0578678678678679
0.322322322322322,0.0577677677677678
0.323323323323323,0.0576676676676677
0.324324324324324,0.0575675675675676
0.325325325325325,0.0574674674674675
0.326326326326326,0.0573673673673674
0.327327327327327,0.0572672672672673
0.328328328328328,0.0571671671671672
0.329329329329329,0.0570670670670671
0.33033033033033,0.056966966966967
0.331331331331331,0.0568668668668669
0.332332332332332,0.0567667667667668
0.333333333333333,0.0566666666666667
0.334334334334334,0.0565665665665666
0.335335335335335,0.0564664664664665
0.336336336336336,0.0563663663663664
0.337337337337337,0.0562662662662663
0.338338338338338,0.0561661661661662
0.339339339339339,0.0560660660660661
0.34034034034034,0.055965965965966
0.341341341341341,0.0558658658658659
0.342342342342342,0.0557657657657658
0.343343343343343,0.0556656656656657
0.344344344344344,0.0555655655655656
0.345345345345345,0.0554654654654655
0.346346346346346,0.0553653653653654
0.347347347347347,0.0552652652652653
0.348348348348348,0.0551651651651652
0.349349349349349,0.0550650650650651
0.35035035035035,0.054964964964965
0.351351351351351,0.0548648648648649
0.352352352352352,0.0547647647647648
0.353353353353353,0.0546646646646647
0.354354354354354,0.0545645645645646
0.355355355355355,0.0544644644644645
0.356356356356356,0.0543643643643644
0.357357357357357,0.0542642642642643
0.358358358358358,0.0541641641641642
0.359359359359359,0.0540640640640641
0.36036036036036,0.053963963963964
0.361361361361361,0.0538638638638639
0.362362362362362,0.0537637637637638
0.363363363363363,0.0536636636636637
0.364364364364364,0.0535635635635636
0.365365365365365,0.0534634634634635
0.366366366366366,0.0533633633633634
0.367367367367367,0.0532632632632633
0.368368368368368,0.0531631631631632
0.369369369369369,0.0530630630630631
0.37037037037037,0.052962962962963
0.371371371371371,0.0528628628628629
0.372372372372372,0.0527627627627628
0.373373373373373,0.0526626626626627
0.374374374374374,0.0525625625625626
0.375375375375375,0.0524624624624625
0.376376376376376,0.0523623623623624
0.377377377377377,0.0522622622622623
0.378378378378378,0.0521621621621622
0.379379379379379,0.0520620620620621
0.38038038038038,0.051961961961962
0.381381381381381,0.0518618618618619
0.382382382382382,0.0517617617617618
0.383383383383383,0.0516616616616617
0.384384384384384,0.0515615615615616
0.385385385385385,0.0514614614614615
0.386386386386386,0.0513613613613614
0.387387387387387,0.0512612612612613
0.388388388388388,0.0511611611611612
0.389389389389389,0.0510610610610611
0.39039039039039,0.050960960960961
0.391391391391391,0.0508608608608609
0.392392392392392,0.0507607607607608
0.393393393393393,0.0506606606606607
0.394394394394394,0.0505605605605606
0.395395395395395,0.0504604604604605
0.396396396396396,0.0503603603603604
0.397397397397397,0.0502602602602603
0.398398398398398,0.0501601601601602
0.399399399399399,0.0500600600600601
0.4004004004004,0.04995995995996
0.401401401401401,0.0498598598598599
0.402402402402402,0.0497597597597598
0.403403403403403,0.0496596596596597
0.404404404404404,0.0495595595595596
0.405405405405405,0.0494594594594595
0.406406406406406,0.0493593593593594
0.407407407407407,0.0492592592592593
0.408408408408408,0.0491591591591592
0.409409409409409,0.0490590590590591
0.41041041041041,0.048958958958959
0.411411411411411,0.0488588588588589
0.412412412412412,0.0487587587587588
0.413413413413413,0.0486586586586587
0.414414414414414,0.0485585585585586
0.415415415415415,0.0484584584584585
0.416416416416416,0.0483583583583584
0.417417417417417,0.0482582582582583
0.418418418418418,0.0481581581581582
0.419419419419419,0.0480580580580581
0.42042042042042,0.047957957957958
0.421421421421421,0.0478578578578579
0.422422422422422,0.0477577577577578
0.423423423423423,0.0476576576576577
0.424424424424424,0.0475575575575576
0.425425425425425,0.0474574574574575
0.426426426426426,0.0473573573573574
0.427427427427427,0.0472572572572573
0.428428428428428,0.0471571571571572
0.429429429429429,0.0470570570570571
0.43043043043043,0.046956956956957
0.431431431431431,0.0468568568568569
0.432432432432432,0.0467567567567568
0.433433433433433,0.0466566566566567
0.434434434434434,0.0465565565565566
0.435435435435435,0.0464564564564565
0.436436436436436,0.0463563563563564
0.437437437437437,0.0462562562562563
0.438438438438438,0.0461561561561562
0.439439439439439,0.0460560560560561
0.44044044044044,0.045955955955956
0.441441441441441,0.0458558558558559
0.442442442442442,0.0457557557557558
0.443443443443443,0.0456556556556557
0.444444444444444,0.0455555555555556
0.445445445445445,0.0454554554554555
0.446446446446446,0.0453553553553554
0.447447447447447,0.0452552552552553
0.448448448448448,0.0451551551551552
0.449449449449449,0.0450550550550551
0.45045045045045,0.044954954954955
0.451451451451451,0.0448548548548549
0.452452452452452,0.0447547547547548
0.453453453453453,0.0446546546546547
0.454454454454454,0.0445545545545546
0.455455455455455,0.0444544544544545
0.456456456456456,0.0443543543543544
0.457457457457457,0.0442542542542543
0.458458458458458,0.0441541541541542
0.459459459459459,0.0440540540540541
0.46046046046046,0.043953953953954
0.461461461461461,0.0438538538538539
0.462462462462462,0.0437537537537538
0.463463463463463,0.0436536536536537
0.464464464464464,0.0435535535535536
0.465465465465465,0.0434534534534535
0.466466466466466,0.0433533533533534
0.467467467467467,0.0432532532532533
0.468468468468468,0.0431531531531532
0.469469469469469,0.0430530530530531
0.47047047047047,0.042952952952953
0.471471471471471,0.0428528528528529
0.472472472472472,0.0427527527527528
0.473473473473473,0.0426526526526527
0.474474474474474,0.0425525525525526
0.475475475475475,0.0424524524524525
0.476476476476476,0.0423523523523524
0.477477477477477,0.0422522522522523
0.478478478478478,0.0421521521521522
0.479479479479479,0.0420520520520521
0.48048048048048,0.041951951951952
0.481481481481481,0.0418518518518519
0.482482482482482,0.0417517517517518
0.483483483483483,0.0416516516516517
0.484484484484485,0.0415515515515516
0.485485485485485,0.0414514514514515
0.486486486486487,0.0413513513513514
0.487487487487487,0.0412512512512513
0.488488488488488,0.0411511511511512
0.48948948948949,0.0410510510510511
0.49049049049049,0.040950950950951
0.491491491491492,0.0408508508508509
0.492492492492492,0.0407507507507508
0.493493493493493,0.0406506506506507
0.494494494494495,0.0405505505505506
0.495495495495495,0.0404504504504505
0.496496496496497,0.0403503503503504
0.497497497497497,0.0402502502502503
0.498498498498498,0.0401501501501502
0.4994994994995,0.0400500500500501
0.500500500500501,0.03994994994995
0.501501501501502,0.0398498498498498
0.502502502502503,0.0397497497497498
0.503503503503503,0.0396496496496497
0.504504504504504,0.0395495495495496
0.505505505505506,0.0394494494494494
0.506506506506507,0.0393493493493494
0.507507507507508,0.0392492492492493
0.508508508508508,0.0391491491491492
0.509509509509509,0.0390490490490491
0.510510510510511,0.038948948948949
0.511511511511512,0.0388488488488489
0.512512512512513,0.0387487487487488
0.513513513513513,0.0386486486486487
0.514514514514514,0.0385485485485486
0.515515515515516,0.0384484484484484
0.516516516516517,0.0383483483483484
0.517517517517518,0.0382482482482483
0.518518518518518,0.0381481481481482
0.519519519519519,0.0380480480480481
0.520520520520521,0.037947947947948
0.521521521521522,0.0378478478478479
0.522522522522523,0.0377477477477478
0.523523523523523,0.0376476476476477
0.524524524524524,0.0375475475475476
0.525525525525526,0.0374474474474474
0.526526526526527,0.0373473473473473
0.527527527527528,0.0372472472472473
0.528528528528528,0.0371471471471472
0.529529529529529,0.0370470470470471
0.530530530530531,0.0369469469469469
0.531531531531532,0.0368468468468469
0.532532532532533,0.0367467467467468
0.533533533533533,0.0366466466466467
0.534534534534535,0.0365465465465465
0.535535535535536,0.0364464464464464
0.536536536536537,0.0363463463463463
0.537537537537538,0.0362462462462462
0.538538538538539,0.0361461461461462
0.53953953953954,0.036046046046046
0.540540540540541,0.0359459459459459
0.541541541541542,0.0358458458458458
0.542542542542543,0.0357457457457458
0.543543543543544,0.0356456456456457
0.544544544544545,0.0355455455455455
0.545545545545546,0.0354454454454454
0.546546546546547,0.0353453453453453
0.547547547547548,0.0352452452452452
0.548548548548549,0.0351451451451452
0.54954954954955,0.035045045045045
0.550550550550551,0.0349449449449449
0.551551551551552,0.0348448448448448
0.552552552552553,0.0347447447447448
0.553553553553554,0.0346446446446447
0.554554554554555,0.0345445445445445
0.555555555555556,0.0344444444444444
0.556556556556557,0.0343443443443444
0.557557557557558,0.0342442442442442
0.558558558558559,0.0341441441441441
0.55955955955956,0.034044044044044
0.560560560560561,0.0339439439439439
0.561561561561562,0.0338438438438438
0.562562562562563,0.0337437437437437
0.563563563563564,0.0336436436436437
0.564564564564565,0.0335435435435435
0.565565565565566,0.0334434434434434
0.566566566566567,0.0333433433433433
0.567567567567568,0.0332432432432433
0.568568568568569,0.0331431431431432
0.56956956956957,0.033043043043043
0.570570570570571,0.0329429429429429
0.571571571571572,0.0328428428428428
0.572572572572573,0.0327427427427427
0.573573573573574,0.0326426426426427
0.574574574574575,0.0325425425425425
0.575575575575576,0.0324424424424424
0.576576576576577,0.0323423423423423
0.577577577577578,0.0322422422422423
0.578578578578579,0.0321421421421422
0.57957957957958,0.032042042042042
0.580580580580581,0.0319419419419419
0.581581581581582,0.0318418418418418
0.582582582582583,0.0317417417417417
0.583583583583584,0.0316416416416416
0.584584584584585,0.0315415415415415
0.585585585585586,0.0314414414414414
0.586586586586587,0.0313413413413413
0.587587587587588,0.0312412412412412
0.588588588588589,0.0311411411411412
0.58958958958959,0.031041041041041
0.590590590590591,0.0309409409409409
0.591591591591592,0.0308408408408408
0.592592592592593,0.0307407407407407
0.593593593593594,0.0306406406406406
0.594594594594595,0.0305405405405405
0.595595595595596,0.0304404404404404
0.596596596596597,0.0303403403403403
0.597597597597598,0.0302402402402402
0.598598598598599,0.0301401401401401
0.5995995995996,0.03004004004004
0.600600600600601,0.0299399399399399
0.601601601601602,0.0298398398398398
0.602602602602603,0.0297397397397397
0.603603603603604,0.0296396396396396
0.604604604604605,0.0295395395395395
0.605605605605606,0.0294394394394394
0.606606606606607,0.0293393393393393
0.607607607607608,0.0292392392392392
0.608608608608609,0.0291391391391391
0.60960960960961,0.029039039039039
0.610610610610611,0.0289389389389389
0.611611611611612,0.0288388388388388
0.612612612612613,0.0287387387387387
0.613613613613614,0.0286386386386386
0.614614614614615,0.0285385385385385
0.615615615615616,0.0284384384384384
0.616616616616617,0.0283383383383383
0.617617617617618,0.0282382382382382
0.618618618618619,0.0281381381381381
0.61961961961962,0.028038038038038
0.620620620620621,0.0279379379379379
0.621621621621622,0.0278378378378378
0.622622622622623,0.0277377377377377
0.623623623623624,0.0276376376376376
0.624624624624625,0.0275375375375375
0.625625625625626,0.0274374374374374
0.626626626626627,0.0273373373373373
0.627627627627628,0.0272372372372372
0.628628628628629,0.0271371371371371
0.62962962962963,0.027037037037037
0.630630630630631,0.0269369369369369
0.631631631631632,0.0268368368368368
0.632632632632633,0.0267367367367367
0.633633633633634,0.0266366366366366
0.634634634634635,0.0265365365365365
0.635635635635636,0.0264364364364364
0.636636636636637,0.0263363363363363
0.637637637637638,0.0262362362362362
0.638638638638639,0.0261361361361361
0.63963963963964,0.026036036036036
0.640640640640641,0.0259359359359359
0.641641641641642,0.0258358358358358
0.642642642642643,0.0257357357357357
0.643643643643644,0.0256356356356356
0.644644644644645,0.0255355355355355
0.645645645645646,0.0254354354354354
0.646646646646647,0.0253353353353353
0.647647647647648,0.0252352352352352
0.648648648648649,0.0251351351351351
0.64964964964965,0.025035035035035
0.650650650650651,0.0249349349349349
0.651651651651652,0.0248348348348348
0.652652652652653,0.0247347347347347
0.653653653653654,0.0246346346346346
0.654654654654655,0.0245345345345345
0.655655655655656,0.0244344344344344
0.656656656656657,0.0243343343343343
0.657657657657658,0.0242342342342342
0.658658658658659,0.0241341341341341
0.65965965965966,0.024034034034034
0.660660660660661,0.0239339339339339
0.661661661661662,0.0238338338338338
0.662662662662663,0.0237337337337337
0.663663663663664,0.0236336336336336
0.664664664664665,0.0235335335335335
0.665665665665666,0.0234334334334334
0.666666666666667,0.0233333333333333
0.667667667667668,0.0232332332332332
0.668668668668669,0.0231331331331331
0.66966966966967,0.023033033033033
0.670670670670671,0.0229329329329329
0.671671671671672,0.0228328328328328
0.672672672672673,0.0227327327327327
0.673673673673674,0.0226326326326326
0.674674674674675,0.0225325325325325
0.675675675675676,0.0224324324324324
0.676676676676677,0.0223323323323323
0.677677677677678,0.0222322322322322
0.678678678678679,0.0221321321321321
0.67967967967968,0.022032032032032
0.680680680680681,0.0219319319319319
0.681681681681682,0.0218318318318318
0.682682682682683,0.0217317317317317
0.683683683683684,0.0216316316316316
0.684684684684685,0.0215315315315315
0.685685685685686,0.0214314314314314
0.686686686686687,0.0213313313313313
0.687687687687688,0.0212312312312312
0.688688688688689,0.0211311311311311
0.68968968968969,0.021031031031031
0.690690690690691,0.0209309309309309
0.691691691691692,0.0208308308308308
0.692692692692693,0.0207307307307307
0.693693693693694,0.0206306306306306
0.694694694694695,0.0205305305305305
0.695695695695696,0.0204304304304304
0.696696696696697,0.0203303303303303
0.697697697697698,0.0202302302302302
0.698698698698699,0.0201301301301301
0.6996996996997,0.02003003003003
0.700700700700701,0.0199299299299299
0.701701701701702,0.0198298298298298
0.702702702702703,0.0197297297297297
0.703703703703704,0.0196296296296296
0.704704704704705,0.0195295295295295
0.705705705705706,0.0194294294294294
0.706706706706707,0.0193293293293293
0.707707707707708,0.0192292292292292
0.708708708708709,0.0191291291291291
0.70970970970971,0.019029029029029
0.710710710710711,0.0189289289289289
0.711711711711712,0.0188288288288288
0.712712712712713,0.0187287287287287
0.713713713713714,0.0186286286286286
0.714714714714715,0.0185285285285285
0.715715715715716,0.0184284284284284
0.716716716716717,0.0183283283283283
0.717717717717718,0.0182282282282282
0.718718718718719,0.0181281281281281
0.71971971971972,0.018028028028028
0.720720720720721,0.0179279279279279
0.721721721721722,0.0178278278278278
0.722722722722723,0.0177277277277277
0.723723723723724,0.0176276276276276
0.724724724724725,0.0175275275275275
0.725725725725726,0.0174274274274274
0.726726726726727,0.0173273273273273
0.727727727727728,0.0172272272272272
0.728728728728729,0.0171271271271271
0.72972972972973,0.017027027027027
0.730730730730731,0.0169269269269269
0.731731731731732,0.0168268268268268
0.732732732732733,0.0167267267267267
0.733733733733734,0.0166266266266266
0.734734734734735,0.0165265265265265
0.735735735735736,0.0164264264264264
0.736736736736737,0.0163263263263263
0.737737737737738,0.0162262262262262
0.738738738738739,0.0161261261261261
0.73973973973974,0.016026026026026
0.740740740740741,0.0159259259259259
0.741741741741742,0.0158258258258258
0.742742742742743,0.0157257257257257
0.743743743743744,0.0156256256256256
0.744744744744745,0.0155255255255255
0.745745745745746,0.0154254254254254
0.746746746746747,0.0153253253253253
0.747747747747748,0.0152252252252252
0.748748748748749,0.0151251251251251
0.74974974974975,0.015025025025025
0.750750750750751,0.0149249249249249
0.751751751751752,0.0148248248248248
0.752752752752753,0.0147247247247247
0.753753753753754,0.0146246246246246
0.754754754754755,0.0145245245245245
0.755755755755756,0.0144244244244244
0.756756756756757,0.0143243243243243
0.757757757757758,0.0142242242242242
0.758758758758759,0.0141241241241241
0.75975975975976,0.014024024024024
0.760760760760761,0.0139239239239239
0.761761761761762,0.0138238238238238
0.762762762762763,0.0137237237237237
0.763763763763764,0.0136236236236236
0.764764764764765,0.0135235235235235
0.765765765765766,0.0134234234234234
0.766766766766767,0.0133233233233233
0.767767767767768,0.0132232232232232
0.768768768768769,0.0131231231231231
0.76976976976977,0.013023023023023
0.770770770770771,0.0129229229229229
0.771771771771772,0.0128228228228228
0.772772772772773,0.0127227227227227
0.773773773773774,0.0126226226226226
0.774774774774775,0.0125225225225225
0.775775775775776,0.0124224224224224
0.776776776776777,0.0123223223223223
0.777777777777778,0.0122222222222222
0.778778778778779,0.0121221221221221
0.77977977977978,0.012022022022022
0.780780780780781,0.0119219219219219
0.781781781781782,0.0118218218218218
0.782782782782783,0.0117217217217217
0.783783783783784,0.0116216216216216
0.784784784784785,0.0115215215215215
0.785785785785786,0.0114214214214214
0.786786786786787,0.0113213213213213
0.787787787787788,0.0112212617587612
0.788788788788789,0.0111214977520252
0.78978978978979,0.0110220754701679
0.790790790790791,0.0109229968828595
0.791791791791792,0.0108242639540592
0.792792792792793,0.0107258786419041
0.793793793793794,0.0106278428985978
0.794794794794795,0.0105301586702989
0.795795795795796,0.0104328278970103
0.796796796796797,0.0103358525124683
0.797797797797798,0.0102392344440311
0.798798798798799,0.0101429756125687
0.7997997997998,0.0100470779323522
0.800800800800801,0.00995154331094296
0.801801801801802,0.00985637364908279
0.802802802802803,0.00976157084058364
0.803803803803804,0.00966713677221775
0.804804804804805,0.00957307332360793
0.805805805805806,0.00947938236711808
0.806806806806807,0.00938606576774398
0.807807807807808,0.00929312538300417
0.808808808808809,0.0092005630628313
0.80980980980981,0.00910838064946356
0.810810810810811,0.00901657997733645
0.811811811811812,0.00892516287297486
0.812812812812813,0.00883413115488544
0.813813813813814,0.00874348663344921
0.814814814814815,0.0086532311108146
0.815815815815816,0.00856336638079074
0.816816816816817,0.00847389422874123
0.817817817817818,0.00838481643147797
0.818818818818819,0.0082961347571558
0.81981981981982,0.00820785096516707
0.820820820820821,0.00811996680603701
0.821821821821822,0.00803248402131915
0.822822822822823,0.00794540434349146
0.823823823823824,0.00785872949585269
0.824824824824825,0.00777246119241926
0.825825825825826,0.00768660113782267
0.826826826826827,0.00760115102720725
0.827827827827828,0.00751611254612839
0.828828828828829,0.00743148737045136
0.82982982982983,0.00734727716625059
0.830830830830831,0.00726348358970942
0.831831831831832,0.00718010828702045
0.832832832832833,0.00709715289428632
0.833833833833834,0.00701461903742114
0.834834834834835,0.00693250833205244
0.835835835835836,0.00685082238342373
0.836836836836837,0.00676956278629754
0.837837837837838,0.00668873112485914
0.838838838838839,0.00660832897262091
0.83983983983984,0.00652835789232717
0.840840840840841,0.00644881943585977
0.841841841841842,0.00636971514414432
0.842842842842843,0.006291046547057
0.843843843843844,0.00621281516333205
0.844844844844845,0.00613502250046993
0.845845845845846,0.00605767005464624
0.846846846846847,0.00598075931062128
0.847847847847848,0.00590429174165019
0.848848848848849,0.00582826880939407
0.84984984984985,0.00575269196383157
0.850850850850851,0.00567756264317146
0.851851851851852,0.00560288227376561
0.852852852852853,0.00552865227002318
0.853853853853854,0.00545487403432514
0.854854854854855,0.00538154895693981
0.855855855855856,0.00530867841593924
0.856856856856857,0.00523626377711615
0.857857857857858,0.00516430639390185
0.858858858858859,0.00509280760728504
0.85985985985986,0.0050217687457312
0.860860860860861,0.00495119112510308
0.861861861861862,0.00488107604858186
0.862862862862863,0.0048114248065892
0.863863863863864,0.00474223867671027
0.864864864864865,0.00467351892361744
0.865865865865866,0.00460526679899513
0.866866866866867,0.00453748354146528
0.867867867867868,0.0044701703765139
0.868868868868869,0.00440332851641846
0.86986986986987,0.00433695916017626
0.870870870870871,0.00427106349343366
0.871871871871872,0.00420564268841621
0.872872872872873,0.0041406979038599
0.873873873873874,0.0040762302849432
0.874874874874875,0.00401224096322009
0.875875875875876,0.00394873105655413
0.876876876876877,0.00388570166905343
0.877877877877878,0.00382315389100663
0.878878878878879,0.00376108879881993
0.87987987987988,0.00369950745495496
0.880880880880881,0.00363841090786792
0.881881881881882,0.00357780019194945
0.882882882882883,0.00351767632746572
0.883883883883884,0.00345804032050041
0.884884884884885,0.0033988931628979
0.885885885885886,0.00334023583220732
0.886886886886887,0.00328206929162772
0.887887887887888,0.00322439448995438
0.888888888888889,0.00316721236152599
0.88988988988989,0.0031105238261731
0.890890890890891,0.0030543297891675
0.891891891891892,0.00299863114117275
0.892892892892893,0.00294342875819574
0.893893893893894,0.00288872350153944
0.894894894894895,0.00283451621775659
0.895895895895896,0.00278080773860467
0.896896896896897,0.00272759888100178
0.897897897897898,0.00267489044698382
0.898898898898899,0.00262268322366265
0.8998998998999,0.00257097798318542
0.900900900900901,0.00251977548269506
0.901901901901902,0.00246907646429178
0.902902902902903,0.00241888165499583
0.903903903903904,0.00236919176671135
0.904904904904905,0.00232000749619129
0.905905905905906,0.00227132952500364
0.906906906906907,0.00222315851949859
0.907907907907908,0.00217549513077706
0.908908908908909,0.00212833999466016
0.90990990990991,0.00208169373166001
0.910910910910911,0.00203555694695157
0.911911911911912,0.00198993023034576
0.912912912912913,0.00194481415626358
0.913913913913914,0.00190020928371154
0.914914914914915,0.00185611615625822
0.915915915915916,0.00181253530201197
0.916916916916917,0.00176946723359977
0.917917917917918,0.00172691244814731
0.918918918918919,0.00168487142726024
0.91991991991992,0.00164334463700657
0.920920920920921,0.00160233252790026
0.921921921921922,0.00156183553488595
0.922922922922923,0.00152185407732498
0.923923923923924,0.00148238855898243
0.924924924924925,0.00144343936801549
0.925925925925926,0.0014050068769629
0.926926926926927,0.00136709144273565
0.927927927927928,0.00132969340660879
0.928928928928929,0.00129281309421446
0.92992992992993,0.00125645081553614
0.930930930930931,0.00122060686490397
0.931931931931932,0.00118528152099134
0.932932932932933,0.00115047504681264
0.933933933933934,0.00111618768972215
0.934934934934935,0.00108241968141418
0.935935935935936,0.00104917123792425
0.936936936936937,0.00101644255963163
0.937937937937938,0.000984233831262863
0.938938938938939,0.000952545221896589
0.93993993993994,0.000921376884969497
0.940940940940941,0.000890728958283395
0.941941941941942,0.000860601564013519
0.942942942942943,0.000830994808717939
0.943943943943944,0.000801908783348175
0.944944944944945,0.000773343563260922
0.945945945945946,0.000745299208230957
0.946946946946947,0.000717775762465172
0.947947947947948,0.000690773254617783
0.948948948948949,0.000664291697806649
0.94994994994995,0.000638331089630741
0.950950950950951,0.00061289141218877
0.951951951951952,0.000587972632098883
0.952952952952953,0.000563574700519569
0.953953953953954,0.000539697553171619
0.954954954954955,0.000516341110361245
0.955955955955956,0.000493505277004286
0.956956956956957,0.000471189942651539
0.957957957957958,0.000449394981515204
0.958958958958959,0.000428120252496388
0.95995995995996,0.000407365599213772
0.960960960960961,0.00038713085003329
0.961961961961962,0.000367415818098946
0.962962962962963,0.000348220301364694
0.963963963963964,0.000329544082627383
0.964964964964965,0.000311386929560788
0.965965965965966,0.000293748594750675
0.966966966966967,0.000276628815730957
0.967967967967968,0.000260027315020854
0.968968968968969,0.000243943800163152
0.96996996996997,0.000228377963763449
0.970970970970971,0.000213329483530458
0.971971971971972,0.000198798022317327
0.972972972972973,0.000184783228163968
0.973973973973974,0.000171284734340424
0.974974974974975,0.000158302159391196
0.975975975975976,0.000145835107180605
0.976976976976977,0.000133883166939116
0.977977977977978,0.000122445913310662
0.978978978978979,0.000111522906400931
0.97997997997998,0.000101113691826622
0.980980980980981,9.12178007656599e-05
0.981981981981982,8.18347500083582e-05
0.982982982982983,7.29640420095337e-05
0.983983983983984,6.46051649415461e-05
0.984984984984985,5.67575927482728e-05
0.985985985985986,4.94207851999875e-05
0.986986986986987,4.25941879491714e-05
0.987987987987988,3.62772325872087e-05
0.988988988988989,3.04693367019836e-05
0.98998998998999,2.51699039363536e-05
0.990990990990991,2.03783240475143e-05
0.991991991991992,1.60939729672146e-05
0.992992992992993,1.2316212862842e-05
0.993993993993994,9.04439219935325e-06
0.994994994994995,6.27784580204503e-06
0.995995995995996,4.01589492015415e-06
0.996996996996997,2.25784729128703e-06
0.997997997997998,1.00299720665406e-06
0.998998998998999,2.50625577112399e-07
1,0


==> fig/fX1_data_BPSK.dat <==
x fX
-5.000000000000000000e+00 7.380188488561641713e-09
-4.989989989989989994e+00 7.834082869137634086e-09
-4.979979979979979987e+00 8.315059327449893721e-09
-4.969969969969969981e+00 8.824681235944531891e-09
-4.959959959959959974e+00 9.364598993492739896e-09
-4.949949949949949968e+00 9.936554677472641189e-09
-4.939939939939939961e+00 1.054238693339402111e-08
-4.929929929929929955e+00 1.118403611357024141e-08
-4.919919919919919948e+00 1.186354967686541919e-08
-4.909909909909909942e+00 1.258308786208947291e-08
-4.899899899899899935e+00 1.334492964818219413e-08
-4.889889889889889929e+00 1.415147901491975674e-08
-4.879879879879879923e+00 1.500527151849256877e-08
-4.869869869869869916e+00 1.590898119694674832e-08
-4.859859859859859910e+00 1.686542782114886407e-08
-4.849849849849849903e+00 1.787758450763008726e-08
-4.839839839839839897e+00 1.894858571039092549e-08
-4.829829829829829890e+00 2.008173560950076079e-08
-4.819819819819819884e+00 2.128051691511153130e-08
-4.809809809809809877e+00 2.254860010632185905e-08
-4.799799799799799871e+00 2.388985312517613729e-08
-4.789789789789789864e+00 2.530835154696665534e-08
-4.779779779779779858e+00 2.680838924892648838e-08
-4.769769769769769852e+00 2.839448960035371557e-08
-4.759759759759759845e+00 3.007141719820299219e-08
-4.749749749749749839e+00 3.184419017321024862e-08
-4.739739739739739832e+00 3.371809309268950295e-08
-4.729729729729729826e+00 3.569869048725633291e-08
-4.719719719719719819e+00 3.779184102988721754e-08
-4.709709709709709813e+00 4.000371239693078907e-08
-4.699699699699699806e+00 4.234079684193017221e-08
-4.689689689689689800e+00 4.480992751441776862e-08
-4.679679679679679793e+00 4.741829555718696759e-08
-4.669669669669669787e+00 5.017346801694284830e-08
-4.659659659659659781e+00 5.308340660468396664e-08
-4.649649649649649774e+00 5.615648734367429085e-08
-4.639639639639639768e+00 5.940152114442213603e-08
-4.629629629629629761e+00 6.282777534770379843e-08
-4.619619619619619755e+00 6.644499627835077181e-08
-4.609609609609609748e+00 7.026343285425683199e-08
-4.599599599599599742e+00 7.429386129687026673e-08
-4.589589589589589735e+00 7.854761099130639932e-08
-4.579579579579579729e+00 8.303659154615396982e-08
-4.569569569569569722e+00 8.777332110506067377e-08
-4.559559559559559716e+00 9.277095596426298171e-08
-4.549549549549549710e+00 9.804332155238389378e-08
-4.539539539539539703e+00 1.036049448310523363e-07
-4.529529529529529697e+00 1.094710881772142377e-07
-4.519519519519519690e+00 1.156577848103959000e-07
-4.509509509509509684e+00 1.221818758306606458e-07
-4.499499499499499677e+00 1.290610489355605780e-07
-4.489489489489489671e+00 1.363138788870423034e-07
-4.479479479479479664e+00 1.439598698020065829e-07
-4.469469469469469658e+00 1.520194993430635801e-07
-4.459459459459459651e+00 1.605142648889561104e-07
-4.449449449449449645e+00 1.694667317671635322e-07
-4.439439439439439639e+00 1.789005836343333039e-07
-4.429429429429429632e+00 1.888406750934269688e-07
-4.419419419419419626e+00 1.993130866398224572e-07
-4.409409409409409619e+00 2.103451820320719433e-07
-4.399399399399399613e+00 2.219656681865896625e-07
-4.389389389389389606e+00 2.342046576992380841e-07
-4.379379379379379600e+00 2.470937341005867144e-07
-4.369369369369369593e+00 2.606660199555620371e-07
-4.359359359359359587e+00 2.749562479222531918e-07
-4.349349349349349581e+00 2.900008348888477716e-07
-4.339339339339339574e+00 3.058379593119731389e-07
-4.329329329329329568e+00 3.225076418841974308e-07
-4.319319319319319561e+00 3.400518296630218637e-07
-4.309309309309309555e+00 3.585144837984612807e-07
-4.299299299299299548e+00 3.779416710011724339e-07
-4.289289289289289542e+00 3.983816588981345809e-07
-4.279279279279279535e+00 4.198850154280892925e-07
-4.269269269269269529e+00 4.425047124342646253e-07
-4.259259259259259522e+00 4.662962336174390356e-07
-4.249249249249249516e+00 4.913176870180543572e-07
-4.239239239239239510e+00 5.176299222019333348e-07
-4.229229229229229503e+00 5.452966523301503850e-07
-4.219219219219219497e+00 5.743845812998048037e-07
-4.209209209209209490e+00 6.049635361487790088e-07
-4.199199199199199484e+00 6.371066049241401910e-07
-4.189189189189189477e+00 6.708902802205283141e-07
-4.179179179179179471e+00 7.063946086018238450e-07
-4.169169169169169464e+00 7.437033461264810080e-07
-4.159159159159159458e+00 7.829041202042090216e-07
-4.149149149149149451e+00 8.240885980192078610e-07
-4.139139139139139445e+00 8.673526617628520194e-07
-4.129129129129129439e+00 9.127965909266547716e-07
-4.119119119119119432e+00 9.605252519144364052e-07
-4.109109109109109426e+00 1.010648295240996831e-06
-4.099099099099099419e+00 1.063280360593140074e-06
-4.089089089089089413e+00 1.118541290037644292e-06
-4.079079079079079406e+00 1.176556349669851058e-06
-4.069069069069069400e+00 1.237456460005699302e-06
-4.059059059059059393e+00 1.301378435429531425e-06
-4.049049049049049387e+00 1.368465233019736176e-06
-4.039039039039039380e+00 1.438866211084146833e-06
-4.029029029029029374e+00 1.512737397747369951e-06
-4.019019019019019368e+00 1.590241769942620869e-06
-4.009009009009009361e+00 1.671549543171280272e-06
-3.998998998998998911e+00 1.756838472404375081e-06
-3.988988988988988904e+00 1.846294164511277784e-06
-3.978978978978978898e+00 1.940110402612483703e-06
-3.968968968968968891e+00 2.038489482764837940e-06
-3.958958958958958885e+00 2.141642563399668564e-06
-3.948948948948948878e+00 2.249790027946491526e-06
-3.938938938938938872e+00 2.363161861087315247e-06
-3.928928928928928865e+00 2.481998039099497887e-06
-3.918918918918918859e+00 2.606548934757966799e-06
-3.908908908908908852e+00 2.737075737280939219e-06
-3.898898898898898846e+00 2.873850887816952223e-06
-3.888888888888888840e+00 3.017158530984637910e-06
-3.878878878878878833e+00 3.167294982990956922e-06
-3.868868868868868827e+00 3.324569216867925053e-06
-3.858858858858858820e+00 3.489303365382428620e-06
-3.848848848848848814e+00 3.661833242188867935e-06
-3.838838838838838807e+00 3.842508881809341231e-06
-3.828828828828828801e+00 4.031695099041644361e-06
-3.818818818818818794e+00 4.229772068411254441e-06
-3.808808808808808788e+00 4.437135924299198001e-06
-3.798798798798798781e+00 4.654199382394322564e-06
-3.788788788788788775e+00 4.881392383134728610e-06
-3.778778778778778769e+00 5.119162757820330601e-06
-3.768768768768768762e+00 5.367976918095205252e-06
-3.758758758758758756e+00 5.628320569516134804e-06
-3.748748748748748749e+00 5.900699449940985958e-06
-3.738738738738738743e+00 6.185640093488899132e-06
-3.728728728728728736e+00 6.483690620841953004e-06
-3.718718718718718730e+00 6.795421556676531182e-06
-3.708708708708708723e+00 7.121426675031443986e-06
-3.698698698698698717e+00 7.462323873438260136e-06
-3.688688688688688710e+00 7.818756076658814512e-06
-3.678678678678678704e+00 8.191392170893917294e-06
-3.668668668668668698e+00 8.580927969346996789e-06
-3.658658658658658691e+00 8.988087210045860430e-06
-3.648648648648648685e+00 9.413622586846178656e-06
-3.638638638638638678e+00 9.858316814559756137e-06
-3.628628628628628672e+00 1.032298372917182216e-05
-3.618618618618618665e+00 1.080846942413113847e-05
-3.608608608608608659e+00 1.131565342371821369e-05
-3.598598598598598652e+00 1.184544989451695613e-05
-3.588588588588588646e+00 1.239880889603686696e-05
-3.578578578578578639e+00 1.297671767155305580e-05
-3.568568568568568633e+00 1.358020198025335772e-05
-3.558558558558558627e+00 1.421032747180232945e-05
-3.548548548548548620e+00 1.486820110445420785e-05
-3.538538538538538614e+00 1.555497260786724780e-05
-3.528528528528528607e+00 1.627183599179440638e-05
-3.518518518518518601e+00 1.702003110184592815e-05
-3.508508508508508594e+00 1.780084522354165823e-05
-3.498498498498498588e+00 1.861561473589200944e-05
-3.488488488488488581e+00 1.946572681576806682e-05
-3.478478478478478575e+00 2.035262119434312053e-05
-3.468468468468468568e+00 2.127779196690851620e-05
-3.458458458458458562e+00 2.224278945738922950e-05
-3.448448448448448556e+00 2.324922213890423620e-05
-3.438438438438438549e+00 2.429875861173958520e-05
-3.428428428428428543e+00 2.539312964012114347e-05
-3.418418418418418536e+00 2.653413024919610308e-05
-3.408408408408408530e+00 2.772362188365223894e-05
-3.398398398398398523e+00 2.896353462942387891e-05
-3.388388388388388073e+00 3.025586949995408677e-05
-3.378378378378378066e+00 3.160270078850215220e-05
-3.368368368368368060e+00 3.300617848800372348e-05
-3.358358358358358053e+00 3.446853078001208784e-05
-3.348348348348348047e+00 3.599206659426490304e-05
-3.338338338338338041e+00 3.757917824044122620e-05
-3.328328328328328034e+00 3.923234411368949483e-05
-3.318318318318318028e+00 4.095413147552542102e-05
-3.308308308308308021e+00 4.274719931171472488e-05
-3.298298298298298015e+00 4.461430126877153674e-05
-3.288288288288288008e+00 4.655828867071937834e-05
-3.278278278278278002e+00 4.858211361777472429e-05
-3.268268268268267995e+00 5.068883216862934098e-05
-3.258258258258257989e+00 5.288160760801785207e-05
-3.248248248248247982e+00 5.516371380127303985e-05
-3.238238238238237976e+00 5.753853863757875056e-05
-3.228228228228227970e+00 6.000958756364431214e-05
-3.218218218218217963e+00 6.258048720953245721e-05
-3.208208208208207957e+00 6.525498910838075338e-05
-3.198198198198197950e+00 6.803697351176605688e-05
-3.188188188188187944e+00 7.093045330246666247e-05
-3.178178178178177937e+00 7.393957800638107779e-05
-3.168168168168167931e+00 7.706863790537053620e-05
-3.158158158158157924e+00 8.032206825278925182e-05
-3.148148148148147918e+00 8.370445359347401674e-05
-3.138138138138137911e+00 8.722053218995972571e-05
-3.128128128128127905e+00 9.087520055668989411e-05
-3.118118118118117899e+00 9.467351810398646399e-05
-3.108108108108107892e+00 9.862071189353896527e-05
-3.098098098098097886e+00 1.027221815071686667e-04
-3.088088088088087879e+00 1.069835040306121171e-04
-3.078078078078077873e+00 1.114104391540648710e-04
-3.068068068068067866e+00 1.160089343912068283e-04
-3.058058058058057860e+00 1.207851304184277965e-04
-3.048048048048047853e+00 1.257453665359458783e-04
-3.038038038038037847e+00 1.308961862525026803e-04
-3.028028028028027840e+00 1.362443429952968701e-04
-3.018018018018017834e+00 1.417968059467942968e-04
-3.008008008008007828e+00 1.475607660100339443e-04
-2.997997997997997821e+00 1.535436419040197556e-04
-2.987987987987987815e+00 1.597530863907607561e-04
-2.977977977977977808e+00 1.661969926354928920e-04
-2.967967967967967802e+00 1.728835007015808959e-04
-2.957957957957957795e+00 1.798210041815637985e-04
-2.947947947947947789e+00 1.870181569657697318e-04
-2.937937937937937782e+00 1.944838801498848468e-04
-2.927927927927927776e+00 2.022273690828155256e-04
-2.917917917917917769e+00 2.102581005561382640e-04
-2.907907907907907763e+00 2.185858401363822382e-04
-2.897897897897897757e+00 2.272206496413359071e-04
-2.887887887887887750e+00 2.361728947615138381e-04
-2.877877877877877744e+00 2.454532528278596912e-04
-2.867867867867867737e+00 2.550727207267047304e-04
-2.857857857857857731e+00 2.650426229629269047e-04
-2.847847847847847724e+00 2.753746198721970253e-04
-2.837837837837837718e+00 2.860807159831177632e-04
-2.827827827827827711e+00 2.971732685299925355e-04
-2.817817817817817705e+00 3.086649961168771864e-04
-2.807807807807807698e+00 3.205689875334889272e-04
-2.797797797797797692e+00 3.328987107234574459e-04
-2.787787787787787686e+00 3.456680219053125634e-04
-2.777777777777777679e+00 3.588911748465170018e-04
-2.767767767767767673e+00 3.725828302907397446e-04
-2.757757757757757666e+00 3.867580655384796583e-04
-2.747747747747747660e+00 4.014323841810342767e-04
-2.737737737737737653e+00 4.166217259877006687e-04
-2.727727727727727647e+00 4.323424769459826016e-04
-2.717717717717717640e+00 4.486114794544579791e-04
-2.707707707707707634e+00 4.654460426678471764e-04
-2.697697697697697627e+00 4.828639529936757692e-04
-2.687687687687687621e+00 5.008834847398241624e-04
-2.677677677677677615e+00 5.195234109120949652e-04
-2.667667667667667608e+00 5.388030141608027637e-04
-2.657657657657657602e+00 5.587420978752480382e-04
-2.647647647647647595e+00 5.793609974247805822e-04
-2.637637637637637589e+00 6.006805915450163418e-04
-2.627627627627627582e+00 6.227223138676004537e-04
-2.617617617617617576e+00 6.455081645917636534e-04
-2.607607607607607569e+00 6.690607222957405467e-04
-2.597597597597597563e+00 6.934031558859494277e-04
-2.587587587587587556e+00 7.185592366816666863e-04
-2.577577577577577550e+00 7.445533506327404105e-04
-2.567567567567567544e+00 7.714105106677019612e-04
-2.557557557557557537e+00 7.991563691694566996e-04
-2.547547547547547531e+00 8.278172305755291619e-04
-2.537537537537537524e+00 8.574200640996440092e-04
-2.527527527527527518e+00 8.879925165712299019e-04
-2.517517517517517511e+00 9.195629253892096669e-04
-2.507507507507507505e+00 9.521603315862436695e-04
-2.497497497497497498e+00 9.858144929993780878e-04
-2.487487487487487492e+00 1.020555897542802697e-03
-2.477477477477477485e+00 1.056415776578248323e-03
-2.467467467467467479e+00 1.093426118378264212e-03
-2.457457457457457473e+00 1.131619681677447503e-03
-2.447447447447447466e+00 1.171030009306385294e-03
-2.437437437437437460e+00 1.211691441902916586e-03
-2.427427427427427453e+00 1.253639131694984964e-03
-2.417417417417417447e+00 1.296909056349172026e-03
-2.407407407407407440e+00 1.341538032878720988e-03
-2.397397397397397434e+00 1.387563731604593608e-03
-2.387387387387387427e+00 1.435024690162868283e-03
-2.377377377377377421e+00 1.483960327551501427e-03
-2.367367367367367414e+00 1.534410958209213955e-03
-2.357357357357357408e+00 1.586417806118996764e-03
-2.347347347347347402e+00 1.640023018928457761e-03
-2.337337337337337395e+00 1.695269682078943355e-03
-2.327327327327327389e+00 1.752201832935093182e-03
-2.317317317317317382e+00 1.810864474906220606e-03
-2.307307307307307376e+00 1.871303591550592524e-03
-2.297297297297297369e+00 1.933566160653435711e-03
-2.287287287287287363e+00 1.997700168269163617e-03
-2.277277277277277356e+00 2.063754622718070794e-03
-2.267267267267267350e+00 2.131779568527405588e-03
-2.257257257257257343e+00 2.201826100306479746e-03
-2.247247247247247337e+00 2.273946376545128625e-03
-2.237237237237237331e+00 2.348193633324599083e-03
-2.227227227227227324e+00 2.424622197929573748e-03
-2.217217217217217318e+00 2.503287502349810061e-03
-2.207207207207207311e+00 2.584246096659525982e-03
-2.197197197197197305e+00 2.667555662262365013e-03
-2.187187187187187298e+00 2.753275024989540291e-03
-2.177177177177177292e+00 2.841464168038341630e-03
-2.167167167167167285e+00 2.932184244738014582e-03
-2.157157157157157279e+00 3.025497591129629009e-03
-2.147147147147147273e+00 3.121467738346316544e-03
-2.137137137137137266e+00 3.220159424779947977e-03
-2.127127127127127260e+00 3.321638608020003290e-03
-2.117117117117117253e+00 3.425972476550130739e-03
-2.107107107107107247e+00 3.533229461187606477e-03
-2.097097097097097240e+00 3.643479246250573567e-03
-2.087087087087087234e+00 3.756792780437734521e-03
-2.077077077077077227e+00 3.873242287404812887e-03
-2.067067067067067221e+00 3.992901276021905942e-03
-2.057057057057057214e+00 4.115844550295496250e-03
-2.047047047047047208e+00 4.242148218938725061e-03
-2.037037037037037202e+00 4.371889704573184848e-03
-2.027027027027027195e+00 4.505147752545245014e-03
-2.017017017017017189e+00 4.642002439339801625e-03
-2.007007007007007182e+00 4.782535180573870177e-03
-1.996996996996997176e+00 4.926828738552439975e-03
-1.986986986986987169e+00 5.074967229368645277e-03
-1.976976976976977163e+00 5.227036129530121013e-03
-1.966966966966967156e+00 5.383122282093207034e-03
-1.956956956956957150e+00 5.543313902286487078e-03
-1.946946946946947143e+00 5.707700582604880585e-03
-1.936936936936937137e+00 5.876373297355413569e-03
-1.926926926926927131e+00 6.049424406635601353e-03
-1.916916916916917124e+00 6.226947659725066281e-03
-1.906906906906907118e+00 6.409038197871162745e-03
-1.896896896896897111e+00 6.595792556448936902e-03
-1.886886886886887105e+00 6.787308666475759707e-03
-1.876876876876877098e+00 6.983685855460905131e-03
-1.866866866866867092e+00 7.185024847570110375e-03
-1.856856856856857085e+00 7.391427763085143578e-03
-1.846846846846847079e+00 7.602998117138333456e-03
-1.836836836836837072e+00 7.819840817701925045e-03
-1.826826826826827066e+00 8.042062162812059836e-03
-1.816816816816817060e+00 8.269769837007178576e-03
-1.806806806806807053e+00 8.503072906960637209e-03
-1.796796796796797047e+00 8.742081816287253573e-03
-1.786786786786786596e+00 8.986908379503647307e-03
-1.776776776776776590e+00 9.237665775121957010e-03
-1.766766766766766583e+00 9.494468537857231674e-03
-1.756756756756756577e+00 9.757432549927917351e-03
-1.746746746746746570e+00 1.002667503142972566e-02
-1.736736736736736564e+00 1.030231452976298166e-02
-1.726726726726726557e+00 1.058447090809360065e-02
-1.716716716716716551e+00 1.087326533282807588e-02
-1.706706706706706544e+00 1.116882026008307084e-02
-1.696696696696696538e+00 1.147125942113024280e-02
-1.686686686686686532e+00 1.178070780679723109e-02
-1.676676676676676525e+00 1.209729165080601111e-02
-1.666666666666666519e+00 1.242113841202988761e-02
-1.656656656656656512e+00 1.275237675565079991e-02
-1.646646646646646506e+00 1.309113653319895001e-02
-1.636636636636636499e+00 1.343754876145686339e-02
-1.626626626626626493e+00 1.379174560021053514e-02
-1.616616616616616486e+00 1.415386032883055381e-02
-1.606606606606606480e+00 1.452402732166654942e-02
-1.596596596596596473e+00 1.490238202223860726e-02
-1.586586586586586467e+00 1.528906091620984946e-02
-1.576576576576576461e+00 1.568420150312469646e-02
-1.566566566566566454e+00 1.608794226689792828e-02
-1.556556556556556448e+00 1.650042264504008108e-02
-1.546546546546546441e+00 1.692178299660525992e-02
-1.536536536536536435e+00 1.735216456884793382e-02
-1.526526526526526428e+00 1.779170946257609479e-02
-1.516516516516516422e+00 1.824056059618830647e-02
-1.506506506506506415e+00 1.869886166838336666e-02
-1.496496496496496409e+00 1.916675711953143985e-02
-1.486486486486486402e+00 1.964439209169643874e-02
-1.476476476476476396e+00 2.013191238730025617e-02
-1.466466466466466390e+00 2.062946442641981626e-02
-1.456456456456456383e+00 2.113719520270899294e-02
-1.446446446446446377e+00 2.165525223793804757e-02
-1.436436436436436370e+00 2.218378353514411511e-02
-1.426426426426426364e+00 2.272293753038701764e-02
-1.416416416416416357e+00 2.327286304310564186e-02
-1.406406406406406351e+00 2.383370922507086972e-02
-1.396396396396396344e+00 2.440562550793204388e-02
-1.386386386386386338e+00 2.498876154935485150e-02
-1.376376376376376331e+00 2.558326717774945039e-02
-1.366366366366366325e+00 2.618929233558857372e-02
-1.356356356356356319e+00 2.680698702131647723e-02
-1.346346346346346312e+00 2.743650122985057116e-02
-1.336336336336336306e+00 2.807798489167839806e-02
-1.326326326326326299e+00 2.873158781055416486e-02
-1.316316316316316293e+00 2.939745959979951986e-02
-1.306306306306306286e+00 3.007574961721498283e-02
-1.296296296296296280e+00 3.076660689860899814e-02
-1.286286286286286273e+00 3.147018008995319804e-02
-1.276276276276276267e+00 3.218661737817325730e-02
-1.266266266266266260e+00 3.291606642058634430e-02
-1.256256256256256254e+00 3.365867427299676362e-02
-1.246246246246246248e+00 3.441458731646325486e-02
-1.236236236236236241e+00 3.518395118275224193e-02
-1.226226226226226235e+00 3.596691067849270423e-02
-1.216216216216216228e+00 3.676360970804959383e-02
-1.206206206206206222e+00 3.757419119513423500e-02
-1.196196196196196215e+00 3.839879700317079536e-02
-1.186186186186186209e+00 3.923756785444022094e-02
-1.176176176176176202e+00 4.009064324802348589e-02
-1.166166166166166196e+00 4.095816137656763112e-02
-1.156156156156156189e+00 4.184025904189969669e-02
-1.146146146146146183e+00 4.273707156951473546e-02
-1.136136136136136177e+00 4.364873272196514303e-02
-1.126126126126126170e+00 4.457537461118086380e-02
-1.116116116116116164e+00 4.551712760975032412e-02
-1.106106106106106157e+00 4.647412026119401157e-02
-1.096096096096096151e+00 4.744647918926398616e-02
-1.086086086086086144e+00 4.843432900630348370e-02
-1.076076076076076138e+00 4.943779222070286000e-02
-1.066066066066066131e+00 5.045698914348894365e-02
-1.056056056056056125e+00 5.149203779408662029e-02
-1.046046046046046119e+00 5.254305380529272068e-02
-1.036036036036036112e+00 5.361015032750365839e-02
-1.026026026026026106e+00 5.469343793223952616e-02
-1.016016016016016099e+00 5.579302451500942062e-02
-1.006006006006006093e+00 5.690901519756257770e-02
-9.959959959959956421e-01 5.804151222957357886e-02
-9.859859859859856357e-01 5.919061488980858349e-02
-9.759759759759756292e-01 6.035641938682351909e-02
-9.659659659659656228e-01 4.604808297534142003e-01
-9.559559559559556163e-01 4.616542015506208685e-01
-9.459459459459456099e-01 4.628045792449903550e-01
-9.359359359359356034e-01 4.639320656237605478e-01
-9.259259259259255970e-01 4.650367719035541358e-01
-9.159159159159155905e-01 4.661188176134231087e-01
-9.059059059059055841e-01 4.671783304718081231e-01
-8.958958958958955776e-01 4.682154462574913412e-01
-8.858858858858855712e-01 4.692303086746210106e-01
-8.758758758758755647e-01 4.702230692118930522e-01
-8.658658658658655582e-01 4.711938869959836351e-01
-8.558558558558555518e-01 4.721429286393256097e-01
-8.458458458458455453e-01 4.730703680823318269e-01
-8.358358358358355389e-01 4.739763864301717033e-01
-8.258258258258255324e-01 4.748611717842122215e-01
-8.158158158158155260e-01 4.757249190682398265e-01
-8.058058058058055195e-01 4.765678298495838461e-01
-7.957957957957955131e-01 4.773901121552684423e-01
-7.857857857857855066e-01 4.781919802833228816e-01
-7.757757757757755002e-01 4.789736546093854574e-01
-7.657657657657654937e-01 4.797353613887411217e-01
-7.557557557557554873e-01 4.804773325539362094e-01
-7.457457457457454808e-01 4.811998055081191938e-01
-7.357357357357354743e-01 4.819030229142594046e-01
-7.257257257257254679e-01 4.825872324804004743e-01
-7.157157157157154614e-01 4.832526867411081617e-01
-7.057057057057054550e-01 4.838996428352783097e-01
-6.956956956956954485e-01 4.845283622804705814e-01
-6.856856856856854421e-01 4.851391107439401162e-01
-6.756756756756754356e-01 4.857321578105430193e-01
-6.656656656656654292e-01 4.863077767476905455e-01
-6.556556556556554227e-01 4.868662442675362190e-01
-6.456456456456454163e-01 4.874078402865773540e-01
-6.356356356356354098e-01 4.879328476828577732e-01
-6.256256256256254034e-01 4.884415520509626241e-01
-6.156156156156153969e-01 4.889342414549952553e-01
-6.056056056056053905e-01 4.894112061797297186e-01
-5.955955955955953840e-01 4.898727384801375151e-01
-5.855855855855853775e-01 4.903191323294830983e-01
-5.755755755755753711e-01 4.907506831661906377e-01
-5.655655655655653646e-01 4.911676876396829372e-01
-5.555555555555553582e-01 4.915704433553929054e-01
-5.455455455455453517e-01 4.919592486191558534e-01
-5.355355355355353453e-01 4.923344021811836835e-01
-5.255255255255253388e-01 4.926962029798298559e-01
-5.155155155155153324e-01 4.930449498853500256e-01
-5.055055055055053259e-01 4.933809414438668495e-01
-4.954954954954953195e-01 4.937044756217459085e-01
-4.854854854854853130e-01 4.940158495505902470e-01
-4.754754754754753066e-01 4.943153592730625823e-01
-4.654654654654653001e-01 4.946032994897407997e-01
-4.554554554554552936e-01 4.948799633072155091e-01
-4.454454454454452872e-01 4.951456419876349990e-01
-4.354354354354352807e-01 4.954006246999039798e-01
-4.254254254254252743e-01 4.956451982727414496e-01
-4.154154154154152678e-01 4.958796469497986914e-01
-4.054054054054052614e-01 4.961042521470440114e-01
-3.953953953953952549e-01 4.963192922126102857e-01
-3.853853853853852485e-01 4.965250421893085964e-01
-3.753753753753752420e-01 4.967217735800012468e-01
-3.653653653653652356e-01 4.969097541160326648e-01
-3.553553553553552291e-01 4.970892475289092061e-01
-3.453453453453452227e-01 4.972605133254177634e-01
-3.353353353353352162e-01 4.974238065663728614e-01
-3.253253253253252097e-01 4.975793776491757026e-01
-3.153153153153152033e-01 4.977274720943684616e-01
-3.053053053053051968e-01 4.978683303363609092e-01
-2.952952952952951904e-01 4.980021875185076663e-01
-2.852852852852851839e-01 4.981292732927060096e-01
-2.752752752752751775e-01 4.982498116236843133e-01
-2.652652652652651710e-01 4.983640205981451632e-01
-2.552552552552551646e-01 4.984721122389245140e-01
-2.452452452452451581e-01 4.985742923243237090e-01
-2.352352352352351517e-01 4.986707602127664618e-01
-2.252252252252251452e-01 4.987617086729304594e-01
-2.152152152152151388e-01 4.988473237194953058e-01
-2.052052052052051323e-01 4.989277844546481377e-01
-1.951951951951951258e-01 4.990032629154794175e-01
-1.851851851851851194e-01 4.990739239273996319e-01
-1.751751751751751129e-01 4.991399249637009095e-01
-1.651651651651651065e-01 4.992014160113829591e-01
-1.551551551551551000e-01 4.992585394433568524e-01
-1.451451451451450936e-01 4.993114298971365050e-01
-1.351351351351350871e-01 4.993602141601202193e-01
-1.251251251251250807e-01 4.994050110615599891e-01
-1.151151151151150742e-01 4.994459313713113802e-01
-1.051051051051050678e-01 4.994830777054494741e-01
-9.509509509509506131e-02 4.995165444388318110e-01
-8.508508508508505486e-02 4.995464176246829369e-01
-7.507507507507504840e-02 4.995727749212690583e-01
-6.506506506506504195e-02 4.995956855257252527e-01
-5.505505505505503550e-02 4.996152101150922453e-01
-4.504504504504502904e-02 4.996314007946130453e-01
-3.503503503503502259e-02 4.996443010533327955e-01
-2.502502502502501613e-02 4.996539457270411377e-01
-1.501501501501500968e-02 4.996603609685874026e-01
-5.005005005005003227e-03 4.996635642255953247e-01
5.005005005005003227e-03 4.996635642255953247e-01
1.501501501501500968e-02 4.996603609685874026e-01
2.502502502502501613e-02 4.996539457270411377e-01
3.503503503503502259e-02 4.996443010533327955e-01
4.504504504504502904e-02 4.996314007946130453e-01
5.505505505505503550e-02 4.996152101150922453e-01
6.506506506506504195e-02 4.995956855257252527e-01
7.507507507507504840e-02 4.995727749212690583e-01
8.508508508508505486e-02 4.995464176246829369e-01
9.509509509509506131e-02 4.995165444388318110e-01
1.051051051051050678e-01 4.994830777054494741e-01
1.151151151151150742e-01 4.994459313713113802e-01
1.251251251251250807e-01 4.994050110615599891e-01
1.351351351351350871e-01 4.993602141601202193e-01
1.451451451451450936e-01 4.993114298971365050e-01
1.551551551551551000e-01 4.992585394433568524e-01
1.651651651651651065e-01 4.992014160113829591e-01
1.751751751751751129e-01 4.991399249637009095e-01
1.851851851851851194e-01 4.990739239273996319e-01
1.951951951951951258e-01 4.990032629154794175e-01
2.052052052052051323e-01 4.989277844546481377e-01
2.152152152152151388e-01 4.988473237194953058e-01
2.252252252252251452e-01 4.987617086729304594e-01
2.352352352352351517e-01 4.986707602127664618e-01
2.452452452452451581e-01 4.985742923243237090e-01
2.552552552552551646e-01 4.984721122389245140e-01
2.652652652652651710e-01 4.983640205981451632e-01
2.752752752752751775e-01 4.982498116236843133e-01
2.852852852852851839e-01 4.981292732927060096e-01
2.952952952952951904e-01 4.980021875185076663e-01
3.053053053053051968e-01 4.978683303363609092e-01
3.153153153153152033e-01 4.977274720943684616e-01
3.253253253253252097e-01 4.975793776491757026e-01
3.353353353353352162e-01 4.974238065663728614e-01
3.453453453453452227e-01 4.972605133254177634e-01
3.553553553553552291e-01 4.970892475289092061e-01
3.653653653653652356e-01 4.969097541160326648e-01
3.753753753753752420e-01 4.967217735800012468e-01
3.853853853853852485e-01 4.965250421893085964e-01
3.953953953953952549e-01 4.963192922126102857e-01
4.054054054054052614e-01 4.961042521470440114e-01
4.154154154154152678e-01 4.958796469497986914e-01
4.254254254254252743e-01 4.956451982727414496e-01
4.354354354354352807e-01 4.954006246999039798e-01
4.454454454454452872e-01 4.951456419876349990e-01
4.554554554554552936e-01 4.948799633072155091e-01
4.654654654654653001e-01 4.946032994897407997e-01
4.754754754754753066e-01 4.943153592730625823e-01
4.854854854854853130e-01 4.940158495505902470e-01
4.954954954954953195e-01 4.937044756217459085e-01
5.055055055055053259e-01 4.933809414438668495e-01
5.155155155155153324e-01 4.930449498853500256e-01
5.255255255255253388e-01 4.926962029798298559e-01
5.355355355355353453e-01 4.923344021811836835e-01
5.455455455455453517e-01 4.919592486191558534e-01
5.555555555555553582e-01 4.915704433553929054e-01
5.655655655655653646e-01 4.911676876396829372e-01
5.755755755755753711e-01 4.907506831661906377e-01
5.855855855855853775e-01 4.903191323294830983e-01
5.955955955955953840e-01 4.898727384801375151e-01
6.056056056056053905e-01 4.894112061797297186e-01
6.156156156156153969e-01 4.889342414549952553e-01
6.256256256256254034e-01 4.884415520509626241e-01
6.356356356356354098e-01 4.879328476828577732e-01
6.456456456456454163e-01 4.874078402865773540e-01
6.556556556556554227e-01 4.868662442675362190e-01
6.656656656656654292e-01 4.863077767476905455e-01
6.756756756756754356e-01 4.857321578105430193e-01
6.856856856856854421e-01 4.851391107439401162e-01
6.956956956956954485e-01 4.845283622804705814e-01
7.057057057057054550e-01 4.838996428352783097e-01
7.157157157157154614e-01 4.832526867411081617e-01
7.257257257257254679e-01 4.825872324804004743e-01
7.357357357357354743e-01 4.819030229142594046e-01
7.457457457457454808e-01 4.811998055081191938e-01
7.557557557557554873e-01 4.804773325539362094e-01
7.657657657657654937e-01 4.797353613887411217e-01
7.757757757757755002e-01 4.789736546093854574e-01
7.857857857857855066e-01 4.781919802833228816e-01
7.957957957957955131e-01 4.773901121552684423e-01
8.058058058058055195e-01 4.765678298495838461e-01
8.158158158158155260e-01 4.757249190682398265e-01
8.258258258258255324e-01 4.748611717842122215e-01
8.358358358358355389e-01 4.739763864301717033e-01
8.458458458458455453e-01 4.730703680823318269e-01
8.558558558558555518e-01 4.721429286393256097e-01
8.658658658658655582e-01 4.711938869959836351e-01
8.758758758758755647e-01 4.702230692118930522e-01
8.858858858858855712e-01 4.692303086746210106e-01
8.958958958958955776e-01 4.682154462574913412e-01
9.059059059059055841e-01 4.671783304718081231e-01
9.159159159159155905e-01 4.661188176134231087e-01
9.259259259259255970e-01 4.650367719035541358e-01
9.359359359359356034e-01 4.639320656237605478e-01
9.459459459459456099e-01 4.628045792449903550e-01
9.559559559559556163e-01 4.616542015506208685e-01
9.659659659659656228e-01 4.604808297534142003e-01
9.759759759759756292e-01 6.035641938682351909e-02
9.859859859859856357e-01 5.919061488980858349e-02
9.959959959959956421e-01 5.804151222957357886e-02
1.006006006006005649e+00 5.690901519756263321e-02
1.016016016016015655e+00 5.579302451500946225e-02
1.026026026026025662e+00 5.469343793223958167e-02
1.036036036036035668e+00 5.361015032750365839e-02
1.046046046046045674e+00 5.254305380529272068e-02
1.056056056056055681e+00 5.149203779408662029e-02
1.066066066066065687e+00 5.045698914348894365e-02
1.076076076076075694e+00 4.943779222070286000e-02
1.086086086086085700e+00 4.843432900630348370e-02
1.096096096096095707e+00 4.744647918926398616e-02
1.106106106106105713e+00 4.647412026119401157e-02
1.116116116116115720e+00 4.551712760975032412e-02
1.126126126126125726e+00 4.457537461118086380e-02
1.136136136136135732e+00 4.364873272196514303e-02
1.146146146146145739e+00 4.273707156951473546e-02
1.156156156156155745e+00 4.184025904189969669e-02
1.166166166166165752e+00 4.095816137656763112e-02
1.176176176176175758e+00 4.009064324802348589e-02
1.186186186186185765e+00 3.923756785444022094e-02
1.196196196196195771e+00 3.839879700317079536e-02
1.206206206206205778e+00 3.757419119513423500e-02
1.216216216216215784e+00 3.676360970804959383e-02
1.226226226226225791e+00 3.596691067849270423e-02
1.236236236236235797e+00 3.518395118275224193e-02
1.246246246246245803e+00 3.441458731646325486e-02
1.256256256256255810e+00 3.365867427299676362e-02
1.266266266266265816e+00 3.291606642058634430e-02
1.276276276276275823e+00 3.218661737817325730e-02
1.286286286286285829e+00 3.147018008995319804e-02
1.296296296296295836e+00 3.076660689860899814e-02
1.306306306306305842e+00 3.007574961721498283e-02
1.316316316316315849e+00 2.939745959979951986e-02
1.326326326326325855e+00 2.873158781055416486e-02
1.336336336336335862e+00 2.807798489167839806e-02
1.346346346346345868e+00 2.743650122985057116e-02
1.356356356356355874e+00 2.680698702131647723e-02
1.366366366366365881e+00 2.618929233558857372e-02
1.376376376376375887e+00 2.558326717774945039e-02
1.386386386386385894e+00 2.498876154935485150e-02
1.396396396396395900e+00 2.440562550793204388e-02
1.406406406406405907e+00 2.383370922507086972e-02
1.416416416416416801e+00 2.327286304310558981e-02
1.426426426426426808e+00 2.272293753038696559e-02
1.436436436436436814e+00 2.218378353514407347e-02
1.446446446446446821e+00 2.165525223793800941e-02
1.456456456456456827e+00 2.113719520270895824e-02
1.466466466466466834e+00 2.062946442641977116e-02
1.476476476476476840e+00 2.013191238730021107e-02
1.486486486486486847e+00 1.964439209169639364e-02
1.496496496496496853e+00 1.916675711953139821e-02
1.506506506506506859e+00 1.869886166838332503e-02
1.516516516516516866e+00 1.824056059618826484e-02
1.526526526526526872e+00 1.779170946257605662e-02
1.536536536536536879e+00 1.735216456884789565e-02
1.546546546546546885e+00 1.692178299660522175e-02
1.556556556556556892e+00 1.650042264504004291e-02
1.566566566566566898e+00 1.608794226689789358e-02
1.576576576576576905e+00 1.568420150312466177e-02
1.586586586586586911e+00 1.528906091620981650e-02
1.596596596596596918e+00 1.490238202223857431e-02
1.606606606606606924e+00 1.452402732166651125e-02
1.616616616616616930e+00 1.415386032883052085e-02
1.626626626626626937e+00 1.379174560021050391e-02
1.636636636636636943e+00 1.343754876145683563e-02
1.646646646646646950e+00 1.309113653319892226e-02
1.656656656656656956e+00 1.275237675565076521e-02
1.666666666666666963e+00 1.242113841202985465e-02
1.676676676676676969e+00 1.209729165080598509e-02
1.686686686686686976e+00 1.178070780679720507e-02
1.696696696696696982e+00 1.147125942113021678e-02
1.706706706706706989e+00 1.116882026008304656e-02
1.716716716716716995e+00 1.087326533282805159e-02
1.726726726726727001e+00 1.058447090809357116e-02
1.736736736736737008e+00 1.030231452976295911e-02
1.746746746746747014e+00 1.002667503142969964e-02
1.756756756756757021e+00 9.757432549927891330e-03
1.766766766766767027e+00 9.494468537857210858e-03
1.776776776776777034e+00 9.237665775121930989e-03
1.786786786786787040e+00 8.986908379503623021e-03
1.796796796796797047e+00 8.742081816287253573e-03
1.806806806806807053e+00 8.503072906960637209e-03
1.816816816816817060e+00 8.269769837007178576e-03
1.826826826826827066e+00 8.042062162812059836e-03
1.836836836836837072e+00 7.819840817701925045e-03
1.846846846846847079e+00 7.602998117138333456e-03
1.856856856856857085e+00 7.391427763085143578e-03
1.866866866866867092e+00 7.185024847570110375e-03
1.876876876876877098e+00 6.983685855460905131e-03
1.886886886886887105e+00 6.787308666475759707e-03
1.896896896896897111e+00 6.595792556448936902e-03
1.906906906906907118e+00 6.409038197871162745e-03
1.916916916916917124e+00 6.226947659725066281e-03
1.926926926926927131e+00 6.049424406635601353e-03
1.936936936936937137e+00 5.876373297355413569e-03
1.946946946946947143e+00 5.707700582604880585e-03
1.956956956956957150e+00 5.543313902286487078e-03
1.966966966966967156e+00 5.383122282093207034e-03
1.976976976976977163e+00 5.227036129530121013e-03
1.986986986986987169e+00 5.074967229368645277e-03
1.996996996996997176e+00 4.926828738552439975e-03
2.007007007007007182e+00 4.782535180573870177e-03
2.017017017017017189e+00 4.642002439339801625e-03
2.027027027027027195e+00 4.505147752545245014e-03
2.037037037037037202e+00 4.371889704573184848e-03
2.047047047047047208e+00 4.242148218938725061e-03
2.057057057057057214e+00 4.115844550295496250e-03
2.067067067067067221e+00 3.992901276021905942e-03
2.077077077077077227e+00 3.873242287404812887e-03
2.087087087087087234e+00 3.756792780437734521e-03
2.097097097097097240e+00 3.643479246250573567e-03
2.107107107107107247e+00 3.533229461187606477e-03
2.117117117117117253e+00 3.425972476550130739e-03
2.127127127127127260e+00 3.321638608020003290e-03
2.137137137137137266e+00 3.220159424779947977e-03
2.147147147147147273e+00 3.121467738346316544e-03
2.157157157157157279e+00 3.025497591129629009e-03
2.167167167167167285e+00 2.932184244738014582e-03
2.177177177177177292e+00 2.841464168038341630e-03
2.187187187187187298e+00 2.753275024989540291e-03
2.197197197197197305e+00 2.667555662262365013e-03
2.207207207207207311e+00 2.584246096659525982e-03
2.217217217217217318e+00 2.503287502349810061e-03
2.227227227227227324e+00 2.424622197929573748e-03
2.237237237237237331e+00 2.348193633324599083e-03
2.247247247247247337e+00 2.273946376545128625e-03
2.257257257257257343e+00 2.201826100306479746e-03
2.267267267267267350e+00 2.131779568527405588e-03
2.277277277277277356e+00 2.063754622718070794e-03
2.287287287287287363e+00 1.997700168269163617e-03
2.297297297297297369e+00 1.933566160653435711e-03
2.307307307307307376e+00 1.871303591550592524e-03
2.317317317317317382e+00 1.810864474906220606e-03
2.327327327327327389e+00 1.752201832935093182e-03
2.337337337337337395e+00 1.695269682078943355e-03
2.347347347347347402e+00 1.640023018928457761e-03
2.357357357357357408e+00 1.586417806118996764e-03
2.367367367367367414e+00 1.534410958209213955e-03
2.377377377377377421e+00 1.483960327551501427e-03
2.387387387387387427e+00 1.435024690162868283e-03
2.397397397397397434e+00 1.387563731604593608e-03
2.407407407407407440e+00 1.341538032878720988e-03
2.417417417417417447e+00 1.296909056349172026e-03
2.427427427427427453e+00 1.253639131694984964e-03
2.437437437437437460e+00 1.211691441902916586e-03
2.447447447447447466e+00 1.171030009306385294e-03
2.457457457457457473e+00 1.131619681677447503e-03
2.467467467467467479e+00 1.093426118378264212e-03
2.477477477477477485e+00 1.056415776578248323e-03
2.487487487487487492e+00 1.020555897542802697e-03
2.497497497497497498e+00 9.858144929993780878e-04
2.507507507507507505e+00 9.521603315862436695e-04
2.517517517517517511e+00 9.195629253892096669e-04
2.527527527527527518e+00 8.879925165712299019e-04
2.537537537537537524e+00 8.574200640996440092e-04
2.547547547547547531e+00 8.278172305755291619e-04
2.557557557557557537e+00 7.991563691694566996e-04
2.567567567567567544e+00 7.714105106677019612e-04
2.577577577577577550e+00 7.445533506327404105e-04
2.587587587587587556e+00 7.185592366816666863e-04
2.597597597597597563e+00 6.934031558859494277e-04
2.607607607607607569e+00 6.690607222957405467e-04
2.617617617617617576e+00 6.455081645917636534e-04
2.627627627627627582e+00 6.227223138676004537e-04
2.637637637637637589e+00 6.006805915450163418e-04
2.647647647647647595e+00 5.793609974247805822e-04
2.657657657657657602e+00 5.587420978752480382e-04
2.667667667667667608e+00 5.388030141608027637e-04
2.677677677677677615e+00 5.195234109120949652e-04
2.687687687687687621e+00 5.008834847398241624e-04
2.697697697697697627e+00 4.828639529936757692e-04
2.707707707707707634e+00 4.654460426678471764e-04
2.717717717717717640e+00 4.486114794544579791e-04
2.727727727727727647e+00 4.323424769459826016e-04
2.737737737737737653e+00 4.166217259877006687e-04
2.747747747747747660e+00 4.014323841810342767e-04
2.757757757757757666e+00 3.867580655384796583e-04
2.767767767767767673e+00 3.725828302907397446e-04
2.777777777777777679e+00 3.588911748465170018e-04
2.787787787787787686e+00 3.456680219053125634e-04
2.797797797797797692e+00 3.328987107234574459e-04
2.807807807807807698e+00 3.205689875334889272e-04
2.817817817817817705e+00 3.086649961168771864e-04
2.827827827827827711e+00 2.971732685299925355e-04
2.837837837837837718e+00 2.860807159831177632e-04
2.847847847847847724e+00 2.753746198721970253e-04
2.857857857857857731e+00 2.650426229629269047e-04
2.867867867867867737e+00 2.550727207267047304e-04
2.877877877877877744e+00 2.454532528278596912e-04
2.887887887887887750e+00 2.361728947615138381e-04
2.897897897897897757e+00 2.272206496413359071e-04
2.907907907907907763e+00 2.185858401363822382e-04
2.917917917917917769e+00 2.102581005561382640e-04
2.927927927927927776e+00 2.022273690828155256e-04
2.937937937937937782e+00 1.944838801498848468e-04
2.947947947947947789e+00 1.870181569657697318e-04
2.957957957957957795e+00 1.798210041815637985e-04
2.967967967967967802e+00 1.728835007015808959e-04
2.977977977977977808e+00 1.661969926354928920e-04
2.987987987987987815e+00 1.597530863907607561e-04
2.997997997997997821e+00 1.535436419040197556e-04
3.008008008008008716e+00 1.475607660100334022e-04
3.018018018018018722e+00 1.417968059467937818e-04
3.028028028028028729e+00 1.362443429952963823e-04
3.038038038038038735e+00 1.308961862525022195e-04
3.048048048048048742e+00 1.257453665359454175e-04
3.058058058058058748e+00 1.207851304184273628e-04
3.068068068068068754e+00 1.160089343912064217e-04
3.078078078078078761e+00 1.114104391540644780e-04
3.088088088088088767e+00 1.069835040306117241e-04
3.098098098098098774e+00 1.027221815071683008e-04
3.108108108108108780e+00 9.862071189353862645e-05
3.118118118118118787e+00 9.467351810398612517e-05
3.128128128128128793e+00 9.087520055668956884e-05
3.138138138138138800e+00 8.722053218995941401e-05
3.148148148148148806e+00 8.370445359347373213e-05
3.158158158158158813e+00 8.032206825278896721e-05
3.168168168168168819e+00 7.706863790537026514e-05
3.178178178178178825e+00 7.393957800638082029e-05
3.188188188188188832e+00 7.093045330246640497e-05
3.198198198198198838e+00 6.803697351176581293e-05
3.208208208208208845e+00 6.525498910838053654e-05
3.218218218218218851e+00 6.258048720953222682e-05
3.228228228228228858e+00 6.000958756364409530e-05
3.238238238238238864e+00 5.753853863757844563e-05
3.248248248248248871e+00 5.516371380127284334e-05
3.258258258258258877e+00 5.288160760801766911e-05
3.268268268268268884e+00 5.068883216862915802e-05
3.278278278278278890e+00 4.858211361777454811e-05
3.288288288288288896e+00 4.655828867071921571e-05
3.298298298298298903e+00 4.461430126877137411e-05
3.308308308308308909e+00 4.274719931171449449e-05
3.318318318318318916e+00 4.095413147552527872e-05
3.328328328328328922e+00 3.923234411368935252e-05
3.338338338338338929e+00 3.757917824044109068e-05
3.348348348348348935e+00 3.599206659426477429e-05
3.358358358358358942e+00 3.446853078001190488e-05
3.368368368368368948e+00 3.300617848800360151e-05
3.378378378378378954e+00 3.160270078850203700e-05
3.388388388388388961e+00 3.025586949995397835e-05
3.398398398398398967e+00 2.896353462942377388e-05
3.408408408408408974e+00 2.772362188365214407e-05
3.418418418418418980e+00 2.653413024919600482e-05
3.428428428428428987e+00 2.539312964012100795e-05
3.438438438438438993e+00 2.429875861173949711e-05
3.448448448448449000e+00 2.324922213890415489e-05
3.458458458458459006e+00 2.224278945738915157e-05
3.468468468468469013e+00 2.127779196690843827e-05
3.478478478478479019e+00 2.035262119434304599e-05
3.488488488488489025e+00 1.946572681576799906e-05
3.498498498498499032e+00 1.861561473589190779e-05
3.508508508508509038e+00 1.780084522354159724e-05
3.518518518518519045e+00 1.702003110184586716e-05
3.528528528528529051e+00 1.627183599179434878e-05
3.538538538538539058e+00 1.555497260786719359e-05
3.548548548548549064e+00 1.486820110445412654e-05
3.558558558558559071e+00 1.421032747180228032e-05
3.568568568568569077e+00 1.358020198025328826e-05
3.578578578578579084e+00 1.297671767155301006e-05
3.588588588588589090e+00 1.239880889603682461e-05
3.598598598598599096e+00 1.184544989451691378e-05
3.608608608608609103e+00 1.131565342371817473e-05
3.618618618618619109e+00 1.080846942413109951e-05
3.628628628628629116e+00 1.032298372917178490e-05
3.638638638638639122e+00 9.858316814559720562e-06
3.648648648648649129e+00 9.413622586846127834e-06
3.658658658658659135e+00 8.988087210045828243e-06
3.668668668668669142e+00 8.580927969346951049e-06
3.678678678678679148e+00 8.191392170893874942e-06
3.688688688688689155e+00 7.818756076658772160e-06
3.698698698698699161e+00 7.462323873438233878e-06
3.708708708708709167e+00 7.121426675031417728e-06
3.718718718718719174e+00 6.795421556676507465e-06
3.728728728728729180e+00 6.483690620841930134e-06
3.738738738738739187e+00 6.185640093488876262e-06
3.748748748748749193e+00 5.900699449940953771e-06
3.758758758758759200e+00 5.628320569516104311e-06
3.768768768768769206e+00 5.367976918095186617e-06
3.778778778778779213e+00 5.119162757820302649e-06
3.788788788788789219e+00 4.881392383134711669e-06
3.798798798798799226e+00 4.654199382394298847e-06
3.808808808808809232e+00 4.437135924299182755e-06
3.818818818818819238e+00 4.229772068411232419e-06
3.828828828828829245e+00 4.031695099041624033e-06
3.838838838838839251e+00 3.842508881809320902e-06
3.848848848848849258e+00 3.661833242188854806e-06
3.858858858858859264e+00 3.489303365382410409e-06
3.868868868868869271e+00 3.324569216867907689e-06
3.878878878878879277e+00 3.167294982990945487e-06
3.888888888888889284e+00 3.017158530984627322e-06
3.898898898898899290e+00 2.873850887816941635e-06
3.908908908908909297e+00 2.737075737280929478e-06
3.918918918918919303e+00 2.606548934757952823e-06
3.928928928928929309e+00 2.481998039099488993e-06
3.938938938938939316e+00 2.363161861087302965e-06
3.948948948948949322e+00 2.249790027946479667e-06
3.958958958958959329e+00 2.141642563399660940e-06
3.968968968968969335e+00 2.038489482764827353e-06
3.978978978978979342e+00 1.940110402612473962e-06
3.988988988988989348e+00 1.846294164511267831e-06
3.998998998998999355e+00 1.756838472404368940e-06
4.009009009009009361e+00 1.671549543171280272e-06
4.019019019019019368e+00 1.590241769942620869e-06
4.029029029029029374e+00 1.512737397747369951e-06
4.039039039039039380e+00 1.438866211084146833e-06
4.049049049049049387e+00 1.368465233019736176e-06
4.059059059059059393e+00 1.301378435429531425e-06
4.069069069069069400e+00 1.237456460005699302e-06
4.079079079079079406e+00 1.176556349669851058e-06
4.089089089089089413e+00 1.118541290037644292e-06
4.099099099099099419e+00 1.063280360593140074e-06
4.109109109109109426e+00 1.010648295240996831e-06
4.119119119119119432e+00 9.605252519144364052e-07
4.129129129129129439e+00 9.127965909266547716e-07
4.139139139139139445e+00 8.673526617628520194e-07
4.149149149149149451e+00 8.240885980192078610e-07
4.159159159159159458e+00 7.829041202042090216e-07
4.169169169169169464e+00 7.437033461264810080e-07
4.179179179179179471e+00 7.063946086018238450e-07
4.189189189189189477e+00 6.708902802205283141e-07
4.199199199199199484e+00 6.371066049241401910e-07
4.209209209209209490e+00 6.049635361487790088e-07
4.219219219219219497e+00 5.743845812998048037e-07
4.229229229229229503e+00 5.452966523301503850e-07
4.239239239239239510e+00 5.176299222019333348e-07
4.249249249249249516e+00 4.913176870180543572e-07
4.259259259259259522e+00 4.662962336174390356e-07
4.269269269269269529e+00 4.425047124342646253e-07
4.279279279279279535e+00 4.198850154280892925e-07
4.289289289289289542e+00 3.983816588981345809e-07
4.299299299299299548e+00 3.779416710011724339e-07
4.309309309309309555e+00 3.585144837984612807e-07
4.319319319319319561e+00 3.400518296630218637e-07
4.329329329329329568e+00 3.225076418841974308e-07
4.339339339339339574e+00 3.058379593119731389e-07
4.349349349349349581e+00 2.900008348888477716e-07
4.359359359359359587e+00 2.749562479222531918e-07
4.369369369369369593e+00 2.606660199555620371e-07
4.379379379379379600e+00 2.470937341005867144e-07
4.389389389389389606e+00 2.342046576992380841e-07
4.399399399399399613e+00 2.219656681865896625e-07
4.409409409409409619e+00 2.103451820320719433e-07
4.419419419419419626e+00 1.993130866398224572e-07
4.429429429429429632e+00 1.888406750934269688e-07
4.439439439439439639e+00 1.789005836343333039e-07
4.449449449449449645e+00 1.694667317671635322e-07
4.459459459459459651e+00 1.605142648889561104e-07
4.469469469469469658e+00 1.520194993430635801e-07
4.479479479479479664e+00 1.439598698020065829e-07
4.489489489489489671e+00 1.363138788870423034e-07
4.499499499499499677e+00 1.290610489355605780e-07
4.509509509509509684e+00 1.221818758306606458e-07
4.519519519519519690e+00 1.156577848103959000e-07
4.529529529529529697e+00 1.094710881772142377e-07
4.539539539539539703e+00 1.036049448310523363e-07
4.549549549549549710e+00 9.804332155238389378e-08
4.559559559559559716e+00 9.277095596426298171e-08
4.569569569569569722e+00 8.777332110506067377e-08
4.579579579579579729e+00 8.303659154615396982e-08
4.589589589589589735e+00 7.854761099130639932e-08
4.599599599599599742e+00 7.429386129687026673e-08
4.609609609609609748e+00 7.026343285425683199e-08
4.619619619619619755e+00 6.644499627835077181e-08
4.629629629629629761e+00 6.282777534770379843e-08
4.639639639639639768e+00 5.940152114442213603e-08
4.649649649649649774e+00 5.615648734367429085e-08
4.659659659659659781e+00 5.308340660468396664e-08
4.669669669669669787e+00 5.017346801694284830e-08
4.679679679679679793e+00 4.741829555718696759e-08
4.689689689689689800e+00 4.480992751441776862e-08
4.699699699699699806e+00 4.234079684193017221e-08
4.709709709709709813e+00 4.000371239693078907e-08
4.719719719719719819e+00 3.779184102988721754e-08
4.729729729729729826e+00 3.569869048725633291e-08
4.739739739739739832e+00 3.371809309268950295e-08
4.749749749749749839e+00 3.184419017321024862e-08
4.759759759759759845e+00 3.007141719820299219e-08
4.769769769769769852e+00 2.839448960035371557e-08
4.779779779779779858e+00 2.680838924892648838e-08
4.789789789789789864e+00 2.530835154696665534e-08
4.799799799799799871e+00 2.388985312517613729e-08
4.809809809809809877e+00 2.254860010632185905e-08
4.819819819819819884e+00 2.128051691511153130e-08
4.829829829829829890e+00 2.008173560950076079e-08
4.839839839839839897e+00 1.894858571039092549e-08
4.849849849849849903e+00 1.787758450763008726e-08
4.859859859859859910e+00 1.686542782114886407e-08
4.869869869869869916e+00 1.590898119694674832e-08
4.879879879879879923e+00 1.500527151849256877e-08
4.889889889889889929e+00 1.415147901491975674e-08
4.899899899899899935e+00 1.334492964818219413e-08
4.909909909909909942e+00 1.258308786208947291e-08
4.919919919919919948e+00 1.186354967686541919e-08
4.929929929929929955e+00 1.118403611357024141e-08
4.939939939939939961e+00 1.054238693339402111e-08
4.949949949949949968e+00 9.936554677472641189e-09
4.959959959959959974e+00 9.364598993492739896e-09
4.969969969969969981e+00 8.824681235944531891e-09
4.979979979979979987e+00 8.315059327449893721e-09
4.989989989989989994e+00 7.834082869137634086e-09
5.000000000000000000e+00 7.380188488561641713e-09


==> fig/fX1_data_n=8.dat <==
x fX
-5.000000000000000000e+00 2.855339729837827176e-13
-4.989989989989989994e+00 3.077146148938668980e-13
-4.979979979979979987e+00 3.315850506708670783e-13
-4.969969969969969981e+00 3.572713942459597018e-13
-4.959959959959959974e+00 3.849089688366609856e-13
-4.949949949949949968e+00 4.146429640144069829e-13
-4.939939939939939961e+00 4.466291385028784833e-13
-4.929929929929929955e+00 4.810345718059026861e-13
-4.919919919919919948e+00 5.180384679677128244e-13
-4.909909909909909942e+00 5.578330149853483419e-13
-4.899899899899899935e+00 6.006243036237959471e-13
-4.889889889889889929e+00 6.466333096298981839e-13
-4.879879879879879923e+00 6.960969436020837944e-13
-4.869869869869869916e+00 7.492691730505149550e-13
-4.859859859859859910e+00 8.064222214772465686e-13
-4.849849849849849903e+00 8.678478496196301573e-13
-4.839839839839839897e+00 9.338587243335267796e-13
-4.829829829829829890e+00 1.004789880947142576e-12
-4.819819819819819884e+00 1.081000285292626634e-12
-4.809809809809809877e+00 1.162874502022580437e-12
-4.799799799799799871e+00 1.250824476243429644e-12
-4.789789789789789864e+00 1.345291435948766587e-12
-4.779779779779779858e+00 1.446747923215166264e-12
-4.769769769769769852e+00 1.555699962631818686e-12
-4.759759759759759845e+00 1.672689375975683016e-12
-4.749749749749749839e+00 1.798296252717604339e-12
-4.739739739739739832e+00 1.933141586553751512e-12
-4.729729729729729826e+00 2.077890088803157820e-12
-4.719719719719719819e+00 2.233253190198113942e-12
-4.709709709709709813e+00 2.399992243321878334e-12
-4.699699699699699806e+00 2.578921938720678658e-12
-4.689689689689689800e+00 2.770913948536105403e-12
-4.679679679679679793e+00 2.976900812372989034e-12
-4.669669669669669787e+00 3.197880081039593149e-12
-4.659659659659659781e+00 3.434918734774225965e-12
-4.649649649649649774e+00 3.689157893608873819e-12
-4.639639639639639768e+00 3.961817838618862489e-12
-4.629629629629629761e+00 4.254203363972575472e-12
-4.619619619619619755e+00 4.567709480929375460e-12
-4.609609609609609748e+00 4.903827496242254073e-12
-4.599599599599599742e+00 5.264151488808127969e-12
-4.589589589589589735e+00 5.650385209877070238e-12
-4.579579579579579729e+00 6.064349433688365654e-12
-4.569569569569569722e+00 6.507989787048391999e-12
-4.559559559559559716e+00 6.983385088112339215e-12
-4.549549549549549710e+00 7.492756226478527502e-12
-4.539539539539539703e+00 8.038475618662891974e-12
-4.529529529529529697e+00 8.623077275092074017e-12
-4.519519519519519690e+00 9.249267516947902429e-12
-4.509509509509509684e+00 9.919936383517014452e-12
-4.499499499499499677e+00 1.063816977315643814e-11
-4.489489489489489671e+00 1.140726236358619170e-11
-4.479479479479479664e+00 1.223073135996961847e-11
-4.469469469469469658e+00 1.311233112215312340e-11
-4.459459459459459651e+00 1.405606872551384473e-11
-4.449449449449449645e+00 1.506622051311925120e-11
-4.439439439439439639e+00 1.614734970034536940e-11
-4.429429429429429632e+00 1.730432509673893418e-11
-4.419419419419419626e+00 1.854234101375694306e-11
-4.409409409409409619e+00 1.986693843108480608e-11
-4.399399399399399613e+00 2.128402749853205320e-11
-4.389389389389389606e+00 2.279991145504773434e-11
-4.379379379379379600e+00 2.442131205119873763e-11
-4.369369369369369593e+00 2.615539656652364383e-11
-4.359359359359359587e+00 2.800980651853431305e-11
-4.349349349349349581e+00 2.999268816579398027e-11
-4.339339339339339574e+00 3.211272491347712984e-11
-4.329329329329329568e+00 3.437917173612762881e-11
-4.319319319319319561e+00 3.680189173899236489e-11
-4.309309309309309555e+00 3.939139498634167440e-11
-4.299299299299299548e+00 4.215887973261307797e-11
-4.289289289289289542e+00 4.511627620004698523e-11
-4.279279279279279535e+00 4.827629305475617646e-11
-4.269269269269269529e+00 5.165246674188689751e-11
-4.259259259259259522e+00 5.525921384974419618e-11
-4.249249249249249516e+00 5.911188668244960250e-11
-4.239239239239239510e+00 6.322683223094854697e-11
-4.229229229229229503e+00 6.762145474297983721e-11
-4.219219219219219497e+00 7.231428210399991618e-11
-4.209209209209209490e+00 7.732503625306667692e-11
-4.199199199199199484e+00 8.267470787033532982e-11
-4.189189189189189477e+00 8.838563558615576777e-11
-4.179179179179179471e+00 9.448158997581756210e-11
-4.169169169169169464e+00 1.009878626187959012e-10
-4.159159159159159458e+00 1.079313605169572827e-10
-4.149149149149149451e+00 1.153407061826216201e-10
-4.139139139139139445e+00 1.232463437246815123e-10
-4.129129129129129439e+00 1.316806512792241980e-10
-4.119119119119119432e+00 1.406780601502939776e-10
-4.109109109109109426e+00 1.502751810466459042e-10
-4.099099099099099419e+00 1.605109378216253077e-10
-4.089089089089089413e+00 1.714267091457012763e-10
-4.079079079079079406e+00 1.830664785647638868e-10
-4.069069069069069400e+00 1.954769934220863777e-10
-4.059059059059059393e+00 2.087079331479696980e-10
-4.049049049049049387e+00 2.228120874485279341e-10
-4.039039039039039380e+00 2.378455449539602822e-10
-4.029029029029029374e+00 2.538678929170346278e-10
-4.019019019019019368e+00 2.709424285844302215e-10
-4.009009009009009361e+00 2.891363828971999924e-10
-3.998998998998998911e+00 3.085211572118694929e-10
-3.988988988988988904e+00 3.291725737708697928e-10
-3.978978978978978898e+00 3.511711406899224489e-10
-3.968968968968968891e+00 3.746023322710565980e-10
-3.958958958958958885e+00 3.995568854929428728e-10
-3.948948948948948878e+00 4.261311135755139314e-10
-3.938938938938938872e+00 4.544272375633331349e-10
-3.928928928928928865e+00 4.845537369220912980e-10
-3.918918918918918859e+00 5.166257201950424304e-10
-3.908908908908908852e+00 5.507653168211794291e-10
-3.898898898898898846e+00 5.871020912747723574e-10
-3.888888888888888840e+00 6.257734807464916191e-10
-3.878878878878878833e+00 6.669252576500016659e-10
-3.868868868868868827e+00 7.107120183047161049e-10
-3.858858858858858820e+00 7.572976992154513991e-10
-3.848848848848848814e+00 8.068561224432408184e-10
-3.838838838838838807e+00 8.595715716387175071e-10
-3.828828828828828801e+00 9.156394003903031754e-10
-3.818818818818818794e+00 9.752666746242685703e-10
-3.808808808808808788e+00 1.038672850882689571e-09
-3.798798798798798781e+00 1.106090492398464122e-09
-3.788788788788788775e+00 1.177766024984368904e-09
-3.778778778778778769e+00 1.253960534855453378e-09
-3.768768768768768762e+00 1.334950610611416603e-09
-3.758758758758758756e+00 1.421029231718085240e-09
-3.748748748748748749e+00 1.512506705944823569e-09
-3.738738738738738743e+00 1.609711658338107677e-09
-3.728728728728728736e+00 1.712992074440758424e-09
-3.718718718718718730e+00 1.822716400601528615e-09
-3.708708708708708723e+00 1.939274704361441212e-09
-3.698698698698698717e+00 2.063079898051570942e-09
-3.688688688688688710e+00 2.194569028892204799e-09
-3.678678678678678704e+00 2.334204639045570115e-09
-3.668668668668668698e+00 2.482476199244507328e-09
-3.658658658658658691e+00 2.639901619797211847e-09
-3.648648648648648685e+00 2.807028842953968443e-09
-3.638638638638638678e+00 2.984437520816676453e-09
-3.628628628628628672e+00 3.172740783175200306e-09
-3.618618618618618665e+00 3.372587099867302589e-09
-3.608608608608608659e+00 3.584662242481400759e-09
-3.598598598598598652e+00 3.809691350453726681e-09
-3.588588588588588646e+00 4.048441106854527344e-09
-3.578578578578578639e+00 4.301722029411861820e-09
-3.568568568568568633e+00 4.570390882586457874e-09
-3.558558558558558627e+00 4.855353216788669032e-09
-3.548548548548548620e+00 5.157566041117832591e-09
-3.538538538538538614e+00 5.478040636306111024e-09
-3.528528528528528607e+00 5.817845514865613448e-09
-3.518518518518518601e+00 6.178109535765733063e-09
-3.508508508508508594e+00 6.560025181312870229e-09
-3.498498498498498588e+00 6.964852004262743569e-09
-3.488488488488488581e+00 7.393920253570848665e-09
-3.478478478478478575e+00 7.848634687576990313e-09
-3.468468468468468568e+00 8.330478583827806248e-09
-3.458458458458458562e+00 8.841017955166741650e-09
-3.448448448448448556e+00 9.381905982164161943e-09
-3.438438438438438549e+00 9.954887672422945916e-09
-3.428428428428428543e+00 1.056180475777758921e-08
-3.418418418418418536e+00 1.120460084090665073e-08
-3.408408408408408530e+00 1.188532680340342321e-08
-3.398398398398398523e+00 1.260614648789474037e-08
-3.388388388388388073e+00 1.336934266736717611e-08
-3.378378378378378066e+00 1.417732331545258318e-08
-3.368368368368368060e+00 1.503262819204217868e-08
-3.358358358358358053e+00 1.593793575924086348e-08
-3.348348348348348047e+00 1.689607044334342087e-08
-3.338338338338338041e+00 1.791001025921078883e-08
-3.328328328328328034e+00 1.898289481414984241e-08
-3.318318318318318028e+00 2.011803370915602353e-08
-3.308308308308308021e+00 2.131891535616215725e-08
-3.298298298298298015e+00 2.258921623075610785e-08
-3.288288288288288008e+00 2.393281058067859529e-08
-3.278278278278278002e+00 2.535378061129742382e-08
-3.268268268268267995e+00 2.685642717017479162e-08
-3.258258258258257989e+00 2.844528095379924750e-08
-3.248248248248247982e+00 3.012511426054835701e-08
-3.238238238238237976e+00 3.190095331498244674e-08
-3.228228228228227970e+00 3.377809118964117987e-08
-3.218218218218217963e+00 3.576210135163317011e-08
-3.208208208208207957e+00 3.785885186246548774e-08
-3.198198198198197950e+00 4.007452026076448507e-08
-3.188188188188187944e+00 4.241560915879108141e-08
-3.178178178178177937e+00 4.488896258494953194e-08
-3.168168168168167931e+00 4.750178310583715497e-08
-3.158158158158157924e+00 5.026164976278347786e-08
-3.148148148148147918e+00 5.317653685927533080e-08
-3.138138138138137911e+00 5.625483363717432031e-08
-3.128128128128127905e+00 5.950536488119402361e-08
-3.118118118118117899e+00 6.293741249272649218e-08
-3.108108108108107892e+00 6.656073807578746442e-08
-3.098098098098097886e+00 7.038560657959564078e-08
-3.088088088088087879e+00 7.442281104410468139e-08
-3.078078078078077873e+00 7.868369849668559633e-08
-3.068068068068067866e+00 8.318019705009256994e-08
-3.058058058058057860e+00 8.792484425386166853e-08
-3.048048048048047853e+00 9.293081675337468228e-08
-3.038038038038037847e+00 9.821196131297725495e-08
-3.028028028028027840e+00 1.037828272617793090e-07
-3.018018018018017834e+00 1.096587004230790868e-07
-3.008008008008007828e+00 1.158556385907461610e-07
-2.997997997997997821e+00 1.223905086183858422e-07
-2.987987987987987815e+00 1.292810251896654895e-07
-2.977977977977977808e+00 1.365457913408472956e-07
-2.967967967967967802e+00 1.442043408093127714e-07
-2.957957957957957795e+00 1.522771822847112054e-07
-2.947947947947947789e+00 1.607858456422989047e-07
-2.937937937937937782e+00 1.697529302410751942e-07
-2.927927927927927776e+00 1.792021553724636790e-07
-2.917917917917917769e+00 1.891584129485265967e-07
-2.907907907907907763e+00 1.996478225220629386e-07
-2.897897897897897757e+00 2.106977887343929413e-07
-2.887887887887887750e+00 2.223370612902262016e-07
-2.877877877877877744e+00 2.345957975626874245e-07
-2.867867867867867737e+00 2.475056279354040963e-07
-2.857857857857857731e+00 2.610997239924930978e-07
-2.847847847847847724e+00 2.754128696713440010e-07
-2.837837837837837718e+00 2.904815354972980733e-07
-2.827827827827827711e+00 3.063439560236479217e-07
-2.817817817817817705e+00 3.230402106048347090e-07
-2.807807807807807698e+00 3.406123076353443076e-07
-2.797797797797797692e+00 3.591042723915217278e-07
-2.787787787787787686e+00 3.785622386184395485e-07
-2.777777777777777679e+00 3.990345440089758092e-07
-2.767767767767767673e+00 4.205718297274667598e-07
-2.757757757757757666e+00 4.432271441356397751e-07
-2.747747747747747660e+00 4.670560508840470888e-07
-2.737737737737737653e+00 4.921167415378954342e-07
-2.727727727727727647e+00 5.184701529119999825e-07
-2.717717717717717640e+00 5.461800892956200470e-07
-2.707707707707707634e+00 5.753133497540942226e-07
-2.697697697697697627e+00 6.059398607005944568e-07
-2.687687687687687621e+00 6.381328139378211123e-07
-2.677677677677677615e+00 6.719688103762316260e-07
-2.667667667667667608e+00 7.075280096422967862e-07
-2.657657657657657602e+00 7.448942857973882150e-07
-2.647647647647647595e+00 7.841553893952291776e-07
-2.637637637637637589e+00 8.254031161133413132e-07
-2.627627627627627582e+00 8.687334822016148609e-07
-2.617617617617617576e+00 9.142469069991036018e-07
-2.607607607607607569e+00 9.620484027782101328e-07
-2.597597597597597563e+00 1.012247772183837377e-06
-2.587587587587587556e+00 1.064959813543598202e-06
-2.577577577577577550e+00 1.120304534333996343e-06
-2.567567567567567544e+00 1.178407373096486980e-06
-2.557557557557557537e+00 1.239399430106566053e-06
-2.547547547547547531e+00 1.303417707108526786e-06
-2.537537537537537524e+00 1.370605356438190053e-06
-2.527527527527527518e+00 1.441111939865928410e-06
-2.517517517517517511e+00 1.515093697502396007e-06
-2.507507507507507505e+00 1.592713827119932121e-06
-2.497497497497497498e+00 1.674142774253151399e-06
-2.487487487487487492e+00 1.759558533453291680e-06
-2.477477477477477485e+00 1.849146961081948742e-06
-2.467467467467467479e+00 1.943102100041411940e-06
-2.457457457457457473e+00 2.041626516850355553e-06
-2.447447447447447466e+00 2.144931651485749821e-06
-2.437437437437437460e+00 2.253238180423929284e-06
-2.427427427427427453e+00 2.366776393326411941e-06
-2.417417417417417447e+00 2.485786583828642293e-06
-2.407407407407407440e+00 2.610519454903006456e-06
-2.397397397397397434e+00 2.741236539280638314e-06
-2.387387387387387427e+00 2.878210635430199951e-06
-2.377377377377377421e+00 3.021726259605599204e-06
-2.367367367367367414e+00 3.172080114488727584e-06
-2.357357357357357408e+00 3.329581574967730622e-06
-2.347347347347347402e+00 3.494553191605891239e-06
-2.337337337337337395e+00 3.667331212371285623e-06
-2.327327327327327389e+00 3.848266123212385147e-06
-2.317317317317317382e+00 4.037723208080538239e-06
-2.307307307307307376e+00 4.236083129015695606e-06
-2.297297297297297369e+00 4.443742526928107352e-06
-2.287287287287287363e+00 4.661114643724691751e-06
-2.277277277277277356e+00 4.888629966445736421e-06
-2.267267267267267350e+00 5.126736894094010258e-06
-2.257257257257257343e+00 5.375902427855865885e-06
-2.247247247247247337e+00 5.636612885430914886e-06
-2.237237237237237331e+00 5.909374640204892219e-06
-2.227227227227227324e+00 6.194714886017842071e-06
-2.217217217217217318e+00 6.493182428298015982e-06
-2.207207207207207311e+00 6.805348502350498694e-06
-2.197197197197197305e+00 7.131807619607756152e-06
-2.187187187187187298e+00 7.473178442668540467e-06
-2.177177177177177292e+00 7.830104689970579656e-06
-2.167167167167167285e+00 8.203256070961551777e-06
-2.157157157157157279e+00 8.593329252652903347e-06
-2.147147147147147273e+00 9.001048858460286044e-06
-2.137137137137137266e+00 9.427168500254493386e-06
-2.127127127127127260e+00 9.872471844567279841e-06
-2.117117117117117253e+00 1.033777371391611630e-05
-2.107107107107107247e+00 1.082392122423306593e-05
-2.097097097097097240e+00 1.133179495940300526e-05
-2.087087087087087234e+00 1.186231018393799423e-05
-2.077077077077077227e+00 1.241641809483463326e-05
-2.067067067067067221e+00 1.299510711368319154e-05
-2.057057057057057214e+00 1.359940422011776070e-05
-2.047047047047047208e+00 1.423037632771836985e-05
-2.037037037037037202e+00 1.488913170349764182e-05
-2.027027027027027195e+00 1.557682143212484283e-05
-2.017017017017017189e+00 1.629464092606339220e-05
-2.007007007007007182e+00 1.704383148281773391e-05
-1.996996996996997176e+00 1.782568189050816600e-05
-1.986986986986987169e+00 1.864153008301332819e-05
-1.976976976976977163e+00 1.949276484594130370e-05
-1.966966966966967156e+00 2.038082757471228529e-05
-1.956956956956957150e+00 2.130721408605677531e-05
-1.946946946946947143e+00 2.227347648425464531e-05
-1.936936936936937137e+00 2.328122508346182397e-05
-1.926926926926927131e+00 2.433213038749179892e-05
-1.916916916916917124e+00 2.542792512844106338e-05
-1.906906906906907118e+00 2.657040636556682838e-05
-1.896896896896897111e+00 2.776143764584776473e-05
-1.886886886886887105e+00 2.900295122767676680e-05
-1.876876876876877098e+00 3.029695036915571986e-05
-1.866866866866867092e+00 3.164551168248248977e-05
-1.856856856856857085e+00 3.305078755593790122e-05
-1.846846846846847079e+00 3.451500864500119581e-05
-1.836836836836837072e+00 3.604048643413980158e-05
-1.826826826826827066e+00 3.762961587083824314e-05
-1.816816816816817060e+00 3.928487807344733856e-05
-1.806806806806807053e+00 4.100884311445343345e-05
-1.796796796796797047e+00 4.280417288078310647e-05
-1.786786786786786596e+00 4.467362401277459615e-05
-1.776776776776776590e+00 4.662005092346223540e-05
-1.766766766766766583e+00 4.864640889983740557e-05
-1.756756756756756577e+00 5.075575728775885942e-05
-1.746746746746746570e+00 5.295126276220169474e-05
-1.736736736736736564e+00 5.523620268454698657e-05
-1.726726726726726557e+00 5.761396854862294866e-05
-1.716716716716716551e+00 6.008806951722082842e-05
-1.706706706706706544e+00 6.266213605081783259e-05
-1.696696696696696538e+00 6.533992363024993877e-05
-1.686686686686686532e+00 6.812531657507962986e-05
-1.676676676676676525e+00 7.102233195941778433e-05
-1.666666666666666519e+00 7.403512362695684852e-05
-1.656656656656656512e+00 7.716798630698165921e-05
-1.646646646646646506e+00 8.042535983312427863e-05
-1.636636636636636499e+00 8.381183346663254421e-05
-1.626626626626626493e+00 8.733215032591978605e-05
-1.616616616616616486e+00 9.099121192416430336e-05
-1.606606606606606480e+00 9.479408281672358600e-05
-1.596596596596596473e+00 9.874599536012191139e-05
-1.586586586586586467e+00 1.028523545843672364e-04
-1.576576576576576461e+00 1.071187431803427462e-04
-1.566566566566566454e+00 1.115509266040112536e-04
-1.556556556556556448e+00 1.161548582991563702e-04
-1.546546546546546441e+00 1.209366850403745735e-04
-1.536536536536536435e+00 1.259027523980147160e-04
-1.526526526526526428e+00 1.310596103267462750e-04
-1.516516516516516422e+00 1.364140188794151875e-04
-1.506506506506506415e+00 1.419729540478303768e-04
-1.496496496496496409e+00 1.477436137320926109e-04
-1.486486486486486402e+00 1.537334238400603250e-04
-1.476476476476476396e+00 1.599500445185118543e-04
-1.466466466466466390e+00 1.664013765175352978e-04
-1.456456456456456383e+00 1.730955676896458702e-04
-1.446446446446446377e+00 1.800410196250912449e-04
-1.436436436436436370e+00 1.872463944247700150e-04
-1.426426426426426364e+00 1.947206216121457690e-04
-1.416416416416416357e+00 2.024729051854976111e-04
-1.406406406406406351e+00 2.105127308117951603e-04
-1.396396396396396344e+00 2.188498731634465398e-04
-1.386386386386386338e+00 2.274944033991050415e-04
-1.376376376376376331e+00 2.364566967896702748e-04
-1.366366366366366325e+00 2.457474404905604128e-04
-1.356356356356356319e+00 2.553776414612667989e-04
-1.346346346346346312e+00 2.653586345331412975e-04
-1.336336336336336306e+00 2.757020906262939693e-04
-1.326326326326326299e+00 2.864200251164104286e-04
-1.316316316316316293e+00 2.975248063522176558e-04
-1.306306306306306286e+00 3.090291643242545059e-04
-1.296296296296296280e+00 3.209461994855144920e-04
-1.286286286286286273e+00 3.332893917244432610e-04
-1.276276276276276267e+00 3.460726094906871981e-04
-1.266266266266266260e+00 3.593101190738905051e-04
-1.256256256256256254e+00 3.730165940357399175e-04
-1.246246246246246248e+00 3.872071247953637481e-04
-1.236236236236236241e+00 4.018972283680675300e-04
-1.226226226226226235e+00 4.171028582573028790e-04
-1.216216216216216228e+00 4.328404144996308902e-04
-1.206206206206206222e+00 4.491267538623340983e-04
-1.196196196196196215e+00 4.659792001932101455e-04
-1.186186186186186209e+00 4.834155549219449895e-04
-1.176176176176176202e+00 5.014541077123408101e-04
-1.166166166166166196e+00 5.201136472645409006e-04
-1.156156156156156189e+00 5.394134722662349965e-04
-1.146146146146146183e+00 5.593734024917198025e-04
-1.136136136136136177e+00 5.800137900474995264e-04
-1.126126126126126170e+00 6.013555307629941341e-04
-1.116116116116116164e+00 6.234200757247456651e-04
-1.106106106106106157e+00 6.462294429523531914e-04
-1.096096096096096151e+00 6.698062292142127182e-04
-1.086086086086086144e+00 6.941736219809494608e-04
-1.076076076076076138e+00 7.193554115142698985e-04
-1.066066066066066131e+00 7.453760030887717110e-04
-1.056056056056056125e+00 7.722604293440728631e-04
-1.046046046046046119e+00 8.000343627644237836e-04
-1.036036036036036112e+00 8.287241282827758704e-04
-1.026026026026026106e+00 8.583567160060866751e-04
-1.016016016016016099e+00 8.889597940584386153e-04
-1.006006006006006093e+00 9.205617215383189722e-04
-9.959959959959956421e-01 9.531915615862461902e-04
-9.859859859859856357e-01 9.868790945586464712e-04
-9.759759759759756292e-01 1.021654831303740133e-03
-9.659659659659656228e-01 1.057550026534879962e-03
-9.559559559559556163e-01 1.094596692296661167e-03
-9.459459459459456099e-01 1.132827611518787960e-03
-9.359359359359356034e-01 1.172276351652517742e-03
-9.259259259259255970e-01 1.212977278384229796e-03
-9.159159159159155905e-01 1.254965569420415364e-03
-9.059059059059055841e-01 1.298277228338159169e-03
-8.958958958958955776e-01 1.342949098494909677e-03
-8.858858858858855712e-01 1.389018876991082079e-03
-8.758758758758755647e-01 1.436525128678783902e-03
-8.658658658658655582e-01 1.485507300209689850e-03
-8.558558558558555518e-01 1.536005734114811267e-03
-8.458458458458455453e-01 1.588061682908641949e-03
-8.358358358358355389e-01 1.641717323209896566e-03
-8.258258258258255324e-01 1.697015769870783945e-03
-8.158158158158155260e-01 1.754001090106426918e-03
-8.058058058058055195e-01 1.812718317615852294e-03
-7.957957957957955131e-01 1.873213466685597376e-03
-7.857857857857855066e-01 1.935533546266735971e-03
-7.757757757757755002e-01 1.999726574015848156e-03
-7.657657657657654937e-01 2.065841590290133731e-03
-7.557557557557554873e-01 2.133928672086583215e-03
-7.457457457457454808e-01 2.204038946914874380e-03
-7.357357357357354743e-01 2.276224606593271575e-03
-7.257257257257254679e-01 2.350538920956597982e-03
-7.157157157157154614e-01 2.427036251465017683e-03
-7.057057057057054550e-01 2.505772064702034823e-03
-6.956956956956954485e-01 2.586802945749885983e-03
-6.856856856856854421e-01 2.670186611430138898e-03
-6.756756756756754356e-01 2.755981923397034846e-03
-6.656656656656654292e-01 2.844248901070849621e-03
-6.556556556556554227e-01 2.935048734398165542e-03
-6.456456456456454163e-01 3.028443796425744385e-03
-6.356356356356354098e-01 3.124497655674334223e-03
-6.256256256256254034e-01 3.223275088298468202e-03
-6.156156156156153969e-01 3.324842090018007533e-03
-6.056056056056053905e-01 3.429265887806941162e-03
-5.955955955955953840e-01 3.536614951324582902e-03
-5.855855855855853775e-01 3.646959004074113841e-03
-5.755755755755753711e-01 3.760369034273060469e-03
-5.655655655655653646e-01 3.876917305420076072e-03
-5.555555555555553582e-01 3.996677366542102788e-03
-5.455455455455453517e-01 4.119724062105684266e-03
-5.355355355355353453e-01 4.246133541576019299e-03
-5.255255255255253388e-01 4.375983268607021130e-03
-5.155155155155153324e-01 4.509352029845384302e-03
-5.055055055055053259e-01 4.646319943331502639e-03
-4.954954954954953195e-01 4.786968466479732398e-03
-4.854854854854853130e-01 4.931380403620316821e-03
-4.754754754754753066e-01 5.079639913085096624e-03
-4.654654654654653001e-01 5.231832513818823922e-03
-4.554554554554552936e-01 5.388045091497752244e-03
-4.454454454454452872e-01 5.548365904136983578e-03
-4.354354354354352807e-01 5.712884587167795826e-03
-4.254254254254252743e-01 5.881692157966036082e-03
-4.154154154154152678e-01 6.054881019812511679e-03
-4.054054054054052614e-01 6.232544965266086263e-03
-3.953953953953952549e-01 6.414779178930102299e-03
-3.853853853853852485e-01 6.601680239592544117e-03
-3.753753753753752420e-01 6.793346121720308765e-03
-3.653653653653652356e-01 6.989876196287744640e-03
-3.553553553553552291e-01 7.191371230919569278e-03
-3.453453453453452227e-01 4.065516582929831757e-02
-3.353353353353352162e-01 4.161563045148938128e-02
-3.253253253253252097e-01 4.259474322396608614e-02
-3.153153153153152033e-01 4.359275574833131051e-02
-3.053053053053051968e-01 4.460992015198345095e-02
-2.952952952952951904e-01 4.564648900601150916e-02
-2.852852852852851839e-01 4.670271524100923916e-02
-2.752752752752751775e-01 4.777885206080843827e-02
-2.652652652652651710e-01 4.887515285413208954e-02
-2.552552552552551646e-01 4.999187110417062374e-02
-2.452452452452451581e-01 1.442627022959958039e-01
-2.352352352352351517e-01 1.792292535989998825e-01
-2.252252252252251452e-01 1.813088239177644556e-01
-2.152152152152151388e-01 1.834404728403809526e-01
-2.052052052052051323e-01 3.528467385068715934e-01
-1.951951951951951258e-01 3.572962877796935222e-01
-1.851851851851851194e-01 3.618102210194908963e-01
-1.751751751751751129e-01 6.123571859678752505e-01
-1.651651651651651065e-01 7.105207002997256938e-01
-1.551551551551551000e-01 1.032108354613002099e+00
-1.451451451451450936e-01 1.039905645152475744e+00
-1.351351351351350871e-01 1.582430885328519166e+00
-1.251251251251250807e-01 2.625520094300290541e+00
-1.151151151151150742e-01 3.310391628651264906e+00
-1.051051051051050678e-01 3.311348458903502934e+00
-9.509509509509506131e-02 3.312218507684463908e+00
-8.508508508508505486e-02 3.313001717025345627e+00
-7.507507507507504840e-02 3.313698034724779973e+00
-6.506506506506504195e-02 3.314307414358117043e+00
-5.505505505505503550e-02 3.314829815285675885e+00
-4.504504504504502904e-02 3.315265202659987143e+00
-3.503503503503502259e-02 3.315613547431990327e+00
-2.502502502502501613e-02 3.315874826356221217e+00
-1.501501501501500968e-02 3.316049021994949886e+00
-5.005005005005003227e-03 3.316136122721293322e+00
5.005005005005003227e-03 3.316136122721293322e+00
1.501501501501500968e-02 3.316049021994949886e+00
2.502502502502501613e-02 3.315874826356221217e+00
3.503503503503502259e-02 3.315613547431989883e+00
4.504504504504502904e-02 3.315265202659987143e+00
5.505505505505503550e-02 3.314829815285676329e+00
6.506506506506504195e-02 3.314307414358117043e+00
7.507507507507504840e-02 3.313698034724779973e+00
8.508508508508505486e-02 3.313001717025345627e+00
9.509509509509506131e-02 3.312218507684463908e+00
1.051051051051050678e-01 3.311348458903502490e+00
1.151151151151150742e-01 3.310391628651265350e+00
1.251251251251250807e-01 2.625520094300290541e+00
1.351351351351350871e-01 1.582430885328519166e+00
1.451451451451450936e-01 1.039905645152475744e+00
1.551551551551551000e-01 1.032108354613001877e+00
1.651651651651651065e-01 7.105207002997256938e-01
1.751751751751751129e-01 6.123571859678752505e-01
1.851851851851851194e-01 3.618102210194909518e-01
1.951951951951951258e-01 3.572962877796935222e-01
2.052052052052051323e-01 3.528467385068715934e-01
2.152152152152151388e-01 1.834404728403809526e-01
2.252252252252251452e-01 1.813088239177644556e-01
2.352352352352351517e-01 1.792292535989998548e-01
2.452452452452451581e-01 1.442627022959958039e-01
2.552552552552551646e-01 4.999187110417062374e-02
2.652652652652651710e-01 4.887515285413208954e-02
2.752752752752751775e-01 4.777885206080843827e-02
2.852852852852851839e-01 4.670271524100923916e-02
2.952952952952951904e-01 4.564648900601150916e-02
3.053053053053051968e-01 4.460992015198345095e-02
3.153153153153152033e-01 4.359275574833131051e-02
3.253253253253252097e-01 4.259474322396608614e-02
3.353353353353352162e-01 4.161563045148938128e-02
3.453453453453452227e-01 4.065516582929831757e-02
3.553553553553552291e-01 7.191371230919569278e-03
3.653653653653652356e-01 6.989876196287744640e-03
3.753753753753752420e-01 6.793346121720308765e-03
3.853853853853852485e-01 6.601680239592544117e-03
3.953953953953952549e-01 6.414779178930102299e-03
4.054054054054052614e-01 6.232544965266086263e-03
4.154154154154152678e-01 6.054881019812511679e-03
4.254254254254252743e-01 5.881692157966036082e-03
4.354354354354352807e-01 5.712884587167795826e-03
4.454454454454452872e-01 5.548365904136983578e-03
4.554554554554552936e-01 5.388045091497752244e-03
4.654654654654653001e-01 5.231832513818823922e-03
4.754754754754753066e-01 5.079639913085096624e-03
4.854854854854853130e-01 4.931380403620316821e-03
4.954954954954953195e-01 4.786968466479732398e-03
5.055055055055053259e-01 4.646319943331502639e-03
5.155155155155153324e-01 4.509352029845384302e-03
5.255255255255253388e-01 4.375983268607021130e-03
5.355355355355353453e-01 4.246133541576019299e-03
5.455455455455453517e-01 4.119724062105684266e-03
5.555555555555553582e-01 3.996677366542102788e-03
5.655655655655653646e-01 3.876917305420076072e-03
5.755755755755753711e-01 3.760369034273060469e-03
5.855855855855853775e-01 3.646959004074113841e-03
5.955955955955953840e-01 3.536614951324582902e-03
6.056056056056053905e-01 3.429265887806941162e-03
6.156156156156153969e-01 3.324842090018007533e-03
6.256256256256254034e-01 3.223275088298468202e-03
6.356356356356354098e-01 3.124497655674334223e-03
6.456456456456454163e-01 3.028443796425744385e-03
6.556556556556554227e-01 2.935048734398165542e-03
6.656656656656654292e-01 2.844248901070849621e-03
6.756756756756754356e-01 2.755981923397034846e-03
6.856856856856854421e-01 2.670186611430138898e-03
6.956956956956954485e-01 2.586802945749885983e-03
7.057057057057054550e-01 2.505772064702034823e-03
7.157157157157154614e-01 2.427036251465017683e-03
7.257257257257254679e-01 2.350538920956597982e-03
7.357357357357354743e-01 2.276224606593271575e-03
7.457457457457454808e-01 2.204038946914874380e-03
7.557557557557554873e-01 2.133928672086583215e-03
7.657657657657654937e-01 2.065841590290133731e-03
7.757757757757755002e-01 1.999726574015848156e-03
7.857857857857855066e-01 1.935533546266735971e-03
7.957957957957955131e-01 1.873213466685597376e-03
8.058058058058055195e-01 1.812718317615852294e-03
8.158158158158155260e-01 1.754001090106426918e-03
8.258258258258255324e-01 1.697015769870783945e-03
8.358358358358355389e-01 1.641717323209896566e-03
8.458458458458455453e-01 1.588061682908641949e-03
8.558558558558555518e-01 1.536005734114811267e-03
8.658658658658655582e-01 1.485507300209689850e-03
8.758758758758755647e-01 1.436525128678783902e-03
8.858858858858855712e-01 1.389018876991082079e-03
8.958958958958955776e-01 1.342949098494909677e-03
9.059059059059055841e-01 1.298277228338159169e-03
9.159159159159155905e-01 1.254965569420415364e-03
9.259259259259255970e-01 1.212977278384229796e-03
9.359359359359356034e-01 1.172276351652517742e-03
9.459459459459456099e-01 1.132827611518787960e-03
9.559559559559556163e-01 1.094596692296661167e-03
9.659659659659656228e-01 1.057550026534879962e-03
9.759759759759756292e-01 1.021654831303740133e-03
9.859859859859856357e-01 9.868790945586464712e-04
9.959959959959956421e-01 9.531915615862461902e-04
1.006006006006005649e+00 9.205617215383198396e-04
1.016016016016015655e+00 8.889597940584401331e-04
1.026026026026025662e+00 8.583567160060883014e-04
1.036036036036035668e+00 8.287241282827765209e-04
1.046046046046045674e+00 8.000343627644251930e-04
1.056056056056055681e+00 7.722604293440742725e-04
1.066066066066065687e+00 7.453760030887730120e-04
1.076076076076075694e+00 7.193554115142711996e-04
1.086086086086085700e+00 6.941736219809506534e-04
1.096096096096095707e+00 6.698062292142139109e-04
1.106106106106105713e+00 6.462294429523544924e-04
1.116116116116115720e+00 6.234200757247467493e-04
1.126126126126125726e+00 6.013555307629953267e-04
1.136136136136135732e+00 5.800137900475006106e-04
1.146146146146145739e+00 5.593734024917207783e-04
1.156156156156155745e+00 5.394134722662359722e-04
1.166166166166165752e+00 5.201136472645413343e-04
1.176176176176175758e+00 5.014541077123416775e-04
1.186186186186185765e+00 4.834155549219454231e-04
1.196196196196195771e+00 4.659792001932110128e-04
1.206206206206205778e+00 4.491267538623349115e-04
1.216216216216215784e+00 4.328404144996316491e-04
1.226226226226225791e+00 4.171028582573036380e-04
1.236236236236235797e+00 4.018972283680682348e-04
1.246246246246245803e+00 3.872071247953644529e-04
1.256256256256255810e+00 3.730165940357405680e-04
1.266266266266265816e+00 3.593101190738907762e-04
1.276276276276275823e+00 3.460726094906877944e-04
1.286286286286285829e+00 3.332893917244438573e-04
1.296296296296295836e+00 3.209461994855150341e-04
1.306306306306305842e+00 3.090291643242551022e-04
1.316316316316315849e+00 2.975248063522181437e-04
1.326326326326325855e+00 2.864200251164109707e-04
1.336336336336335862e+00 2.757020906262944572e-04
1.346346346346345868e+00 2.653586345331417854e-04
1.356356356356355874e+00 2.553776414612672326e-04
1.366366366366365881e+00 2.457474404905608464e-04
1.376376376376375887e+00 2.364566967896707084e-04
1.386386386386385894e+00 2.274944033991054210e-04
1.396396396396395900e+00 2.188498731634469193e-04
1.406406406406405907e+00 2.105127308117955669e-04
1.416416416416416801e+00 2.024729051854972316e-04
1.426426426426426808e+00 1.947206216121454166e-04
1.436436436436436814e+00 1.872463944247696626e-04
1.446446446446446821e+00 1.800410196250909196e-04
1.456456456456456827e+00 1.730955676896455450e-04
1.466466466466466834e+00 1.664013765175350267e-04
1.476476476476476840e+00 1.599500445185115562e-04
1.486486486486486847e+00 1.537334238400600269e-04
1.496496496496496853e+00 1.477436137320923670e-04
1.506506506506506859e+00 1.419729540478301328e-04
1.516516516516516866e+00 1.364140188794149707e-04
1.526526526526526872e+00 1.310596103267457871e-04
1.536536536536536879e+00 1.259027523980142552e-04
1.546546546546546885e+00 1.209366850403741398e-04
1.556556556556556892e+00 1.161548582991559501e-04
1.566566566566566898e+00 1.115509266040108605e-04
1.576576576576576905e+00 1.071187431803423531e-04
1.586586586586586911e+00 1.028523545843668704e-04
1.596596596596596918e+00 9.874599536012155902e-05
1.606606606606606924e+00 9.479408281672324719e-05
1.616616616616616930e+00 9.099121192416397810e-05
1.626626626626626937e+00 8.733215032591931171e-05
1.636636636636636943e+00 8.381183346663223250e-05
1.646646646646646950e+00 8.042535983312398048e-05
1.656656656656656956e+00 7.716798630698137461e-05
1.666666666666666963e+00 7.403512362695659102e-05
1.676676676676676969e+00 7.102233195941752683e-05
1.686686686686686976e+00 6.812531657507939946e-05
1.696696696696696982e+00 6.533992363024970838e-05
1.706706706706706989e+00 6.266213605081761575e-05
1.716716716716716995e+00 6.008806951722051672e-05
1.726726726726727001e+00 5.761396854862274537e-05
1.736736736736737008e+00 5.523620268454679005e-05
1.746746746746747014e+00 5.295126276220140336e-05
1.756756756756757021e+00 5.075575728775869001e-05
1.766766766766767027e+00 4.864640889983722939e-05
1.776776776776777034e+00 4.662005092346207277e-05
1.786786786786787040e+00 4.467362401277444030e-05
1.796796796796797047e+00 4.280417288078310647e-05
1.806806806806807053e+00 4.100884311445343345e-05
1.816816816816817060e+00 3.928487807344733856e-05
1.826826826826827066e+00 3.762961587083824314e-05
1.836836836836837072e+00 3.604048643413980158e-05
1.846846846846847079e+00 3.451500864500119581e-05
1.856856856856857085e+00 3.305078755593790122e-05
1.866866866866867092e+00 3.164551168248248977e-05
1.876876876876877098e+00 3.029695036915571986e-05
1.886886886886887105e+00 2.900295122767676680e-05
1.896896896896897111e+00 2.776143764584776473e-05
1.906906906906907118e+00 2.657040636556682838e-05
1.916916916916917124e+00 2.542792512844106338e-05
1.926926926926927131e+00 2.433213038749179892e-05
1.936936936936937137e+00 2.328122508346182397e-05
1.946946946946947143e+00 2.227347648425464531e-05
1.956956956956957150e+00 2.130721408605677531e-05
1.966966966966967156e+00 2.038082757471228529e-05
1.976976976976977163e+00 1.949276484594130370e-05
1.986986986986987169e+00 1.864153008301332819e-05
1.996996996996997176e+00 1.782568189050816600e-05
2.007007007007007182e+00 1.704383148281773391e-05
2.017017017017017189e+00 1.629464092606339220e-05
2.027027027027027195e+00 1.557682143212484283e-05
2.037037037037037202e+00 1.488913170349764182e-05
2.047047047047047208e+00 1.423037632771836985e-05
2.057057057057057214e+00 1.359940422011776070e-05
2.067067067067067221e+00 1.299510711368319154e-05
2.077077077077077227e+00 1.241641809483463326e-05
2.087087087087087234e+00 1.186231018393799423e-05
2.097097097097097240e+00 1.133179495940300526e-05
2.107107107107107247e+00 1.082392122423306593e-05
2.117117117117117253e+00 1.033777371391611630e-05
2.127127127127127260e+00 9.872471844567279841e-06
2.137137137137137266e+00 9.427168500254493386e-06
2.147147147147147273e+00 9.001048858460286044e-06
2.157157157157157279e+00 8.593329252652903347e-06
2.167167167167167285e+00 8.203256070961551777e-06
2.177177177177177292e+00 7.830104689970579656e-06
2.187187187187187298e+00 7.473178442668540467e-06
2.197197197197197305e+00 7.131807619607756152e-06
2.207207207207207311e+00 6.805348502350498694e-06
2.217217217217217318e+00 6.493182428298015982e-06
2.227227227227227324e+00 6.194714886017842071e-06
2.237237237237237331e+00 5.909374640204892219e-06
2.247247247247247337e+00 5.636612885430914886e-06
2.257257257257257343e+00 5.375902427855865885e-06
2.267267267267267350e+00 5.126736894094010258e-06
2.277277277277277356e+00 4.888629966445736421e-06
2.287287287287287363e+00 4.661114643724691751e-06
2.297297297297297369e+00 4.443742526928107352e-06
2.307307307307307376e+00 4.236083129015695606e-06
2.317317317317317382e+00 4.037723208080538239e-06
2.327327327327327389e+00 3.848266123212385147e-06
2.337337337337337395e+00 3.667331212371285623e-06
2.347347347347347402e+00 3.494553191605891239e-06
2.357357357357357408e+00 3.329581574967730622e-06
2.367367367367367414e+00 3.172080114488727584e-06
2.377377377377377421e+00 3.021726259605599204e-06
2.387387387387387427e+00 2.878210635430199951e-06
2.397397397397397434e+00 2.741236539280638314e-06
2.407407407407407440e+00 2.610519454903006456e-06
2.417417417417417447e+00 2.485786583828642293e-06
2.427427427427427453e+00 2.366776393326411941e-06
2.437437437437437460e+00 2.253238180423929284e-06
2.447447447447447466e+00 2.144931651485749821e-06
2.457457457457457473e+00 2.041626516850355553e-06
2.467467467467467479e+00 1.943102100041411940e-06
2.477477477477477485e+00 1.849146961081948742e-06
2.487487487487487492e+00 1.759558533453291680e-06
2.497497497497497498e+00 1.674142774253151399e-06
2.507507507507507505e+00 1.592713827119932121e-06
2.517517517517517511e+00 1.515093697502396007e-06
2.527527527527527518e+00 1.441111939865928410e-06
2.537537537537537524e+00 1.370605356438190053e-06
2.547547547547547531e+00 1.303417707108526786e-06
2.557557557557557537e+00 1.239399430106566053e-06
2.567567567567567544e+00 1.178407373096486980e-06
2.577577577577577550e+00 1.120304534333996343e-06
2.587587587587587556e+00 1.064959813543598202e-06
2.597597597597597563e+00 1.012247772183837377e-06
2.607607607607607569e+00 9.620484027782101328e-07
2.617617617617617576e+00 9.142469069991036018e-07
2.627627627627627582e+00 8.687334822016148609e-07
2.637637637637637589e+00 8.254031161133413132e-07
2.647647647647647595e+00 7.841553893952291776e-07
2.657657657657657602e+00 7.448942857973882150e-07
2.667667667667667608e+00 7.075280096422967862e-07
2.677677677677677615e+00 6.719688103762316260e-07
2.687687687687687621e+00 6.381328139378211123e-07
2.697697697697697627e+00 6.059398607005944568e-07
2.707707707707707634e+00 5.753133497540942226e-07
2.717717717717717640e+00 5.461800892956200470e-07
2.727727727727727647e+00 5.184701529119999825e-07
2.737737737737737653e+00 4.921167415378954342e-07
2.747747747747747660e+00 4.670560508840470888e-07
2.757757757757757666e+00 4.432271441356397751e-07
2.767767767767767673e+00 4.205718297274667598e-07
2.777777777777777679e+00 3.990345440089758092e-07
2.787787787787787686e+00 3.785622386184395485e-07
2.797797797797797692e+00 3.591042723915217278e-07
2.807807807807807698e+00 3.406123076353443076e-07
2.817817817817817705e+00 3.230402106048347090e-07
2.827827827827827711e+00 3.063439560236479217e-07
2.837837837837837718e+00 2.904815354972980733e-07
2.847847847847847724e+00 2.754128696713440010e-07
2.857857857857857731e+00 2.610997239924930978e-07
2.867867867867867737e+00 2.475056279354040963e-07
2.877877877877877744e+00 2.345957975626874245e-07
2.887887887887887750e+00 2.223370612902262016e-07
2.897897897897897757e+00 2.106977887343929413e-07
2.907907907907907763e+00 1.996478225220629386e-07
2.917917917917917769e+00 1.891584129485265967e-07
2.927927927927927776e+00 1.792021553724636790e-07
2.937937937937937782e+00 1.697529302410751942e-07
2.947947947947947789e+00 1.607858456422989047e-07
2.957957957957957795e+00 1.522771822847112054e-07
2.967967967967967802e+00 1.442043408093127714e-07
2.977977977977977808e+00 1.365457913408472956e-07
2.987987987987987815e+00 1.292810251896654895e-07
2.997997997997997821e+00 1.223905086183858422e-07
3.008008008008008716e+00 1.158556385907455522e-07
3.018018018018018722e+00 1.096587004230785177e-07
3.028028028028028729e+00 1.037828272617789517e-07
3.038038038038038735e+00 9.821196131297675203e-08
3.048048048048048742e+00 9.293081675337417936e-08
3.058058058058058748e+00 8.792484425386120531e-08
3.068068068068068754e+00 8.318019705009213318e-08
3.078078078078078761e+00 7.868369849668517281e-08
3.088088088088088767e+00 7.442281104410427111e-08
3.098098098098098774e+00 7.038560657959527020e-08
3.108108108108108780e+00 6.656073807578722619e-08
3.118118118118118787e+00 6.293741249272616131e-08
3.128128128128128793e+00 5.950536488119370597e-08
3.138138138138138800e+00 5.625483363717402253e-08
3.148148148148148806e+00 5.317653685927504625e-08
3.158158158158158813e+00 5.026164976278329919e-08
3.168168168168168819e+00 4.750178310583698953e-08
3.178178178178178825e+00 4.488896258494937312e-08
3.188188188188188832e+00 4.241560915879092921e-08
3.198198198198198838e+00 4.007452026076419391e-08
3.208208208208208845e+00 3.785885186246522304e-08
3.218218218218218851e+00 3.576210135163304438e-08
3.228228228228228858e+00 3.377809118964093502e-08
3.238238238238238864e+00 3.190095331498232762e-08
3.248248248248248871e+00 3.012511426054825113e-08
3.258258258258258877e+00 2.844528095379914824e-08
3.268268268268268884e+00 2.685642717017469567e-08
3.278278278278278890e+00 2.535378061129733449e-08
3.288288288288288896e+00 2.393281058067842654e-08
3.298298298298298903e+00 2.258921623075602844e-08
3.308308308308308909e+00 2.131891535616200836e-08
3.318318318318318916e+00 2.011803370915588125e-08
3.328328328328328922e+00 1.898289481414977293e-08
3.338338338338338929e+00 1.791001025921072265e-08
3.348348348348348935e+00 1.689607044334336131e-08
3.358358358358358942e+00 1.593793575924075098e-08
3.368368368368368948e+00 1.503262819204206949e-08
3.378378378378378954e+00 1.417732331545248226e-08
3.388388388388388961e+00 1.336934266736712813e-08
3.398398398398398967e+00 1.260614648789474037e-08
3.408408408408408974e+00 1.188532680340342321e-08
3.418418418418418980e+00 1.120460084090665073e-08
3.428428428428428987e+00 1.056180475777758921e-08
3.438438438438438993e+00 9.954887672422945916e-09
3.448448448448449000e+00 9.381905982164161943e-09
3.458458458458459006e+00 8.841017955166741650e-09
3.468468468468469013e+00 8.330478583827806248e-09
3.478478478478479019e+00 7.848634687576990313e-09
3.488488488488489025e+00 7.393920253570848665e-09
3.498498498498499032e+00 6.964852004262743569e-09
3.508508508508509038e+00 6.560025181312870229e-09
3.518518518518519045e+00 6.178109535765733063e-09
3.528528528528529051e+00 5.817845514865613448e-09
3.538538538538539058e+00 5.478040636306111024e-09
3.548548548548549064e+00 5.157566041117832591e-09
3.558558558558559071e+00 4.855353216788669032e-09
3.568568568568569077e+00 4.570390882586457874e-09
3.578578578578579084e+00 4.301722029411861820e-09
3.588588588588589090e+00 4.048441106854527344e-09
3.598598598598599096e+00 3.809691350453726681e-09
3.608608608608609103e+00 3.584662242481400759e-09
3.618618618618619109e+00 3.372587099867302589e-09
3.628628628628629116e+00 3.172740783175200306e-09
3.638638638638639122e+00 2.984437520816676453e-09
3.648648648648649129e+00 2.807028842953968443e-09
3.658658658658659135e+00 2.639901619797211847e-09
3.668668668668669142e+00 2.482476199244507328e-09
3.678678678678679148e+00 2.334204639045570115e-09
3.688688688688689155e+00 2.194569028892204799e-09
3.698698698698699161e+00 2.063079898051570942e-09
3.708708708708709167e+00 1.939274704361441212e-09
3.718718718718719174e+00 1.822716400601528615e-09
3.728728728728729180e+00 1.712992074440758424e-09
3.738738738738739187e+00 1.609711658338107677e-09
3.748748748748749193e+00 1.512506705944823569e-09
3.758758758758759200e+00 1.421029231718085240e-09
3.768768768768769206e+00 1.334950610611416603e-09
3.778778778778779213e+00 1.253960534855453378e-09
3.788788788788789219e+00 1.177766024984368904e-09
3.798798798798799226e+00 1.106090492398464122e-09
3.808808808808809232e+00 1.038672850882689571e-09
3.818818818818819238e+00 9.752666746242685703e-10
3.828828828828829245e+00 9.156394003903031754e-10
3.838838838838839251e+00 8.595715716387175071e-10
3.848848848848849258e+00 8.068561224432408184e-10
3.858858858858859264e+00 7.572976992154513991e-10
3.868868868868869271e+00 7.107120183047161049e-10
3.878878878878879277e+00 6.669252576500016659e-10
3.888888888888889284e+00 6.257734807464916191e-10
3.898898898898899290e+00 5.871020912747723574e-10
3.908908908908909297e+00 5.507653168211794291e-10
3.918918918918919303e+00 5.166257201950424304e-10
3.928928928928929309e+00 4.845537369220912980e-10
3.938938938938939316e+00 4.544272375633331349e-10
3.948948948948949322e+00 4.261311135755139314e-10
3.958958958958959329e+00 3.995568854929428728e-10
3.968968968968969335e+00 3.746023322710565980e-10
3.978978978978979342e+00 3.511711406899224489e-10
3.988988988988989348e+00 3.291725737708697928e-10
3.998998998998999355e+00 3.085211572118694929e-10
4.009009009009009361e+00 2.891363828971999924e-10
4.019019019019019368e+00 2.709424285844302215e-10
4.029029029029029374e+00 2.538678929170346278e-10
4.039039039039039380e+00 2.378455449539602822e-10
4.049049049049049387e+00 2.228120874485279341e-10
4.059059059059059393e+00 2.087079331479696980e-10
4.069069069069069400e+00 1.954769934220863777e-10
4.079079079079079406e+00 1.830664785647638868e-10
4.089089089089089413e+00 1.714267091457012763e-10
4.099099099099099419e+00 1.605109378216253077e-10
4.109109109109109426e+00 1.502751810466459042e-10
4.119119119119119432e+00 1.406780601502939776e-10
4.129129129129129439e+00 1.316806512792241980e-10
4.139139139139139445e+00 1.232463437246815123e-10
4.149149149149149451e+00 1.153407061826216201e-10
4.159159159159159458e+00 1.079313605169572827e-10
4.169169169169169464e+00 1.009878626187959012e-10
4.179179179179179471e+00 9.448158997581756210e-11
4.189189189189189477e+00 8.838563558615576777e-11
4.199199199199199484e+00 8.267470787033532982e-11
4.209209209209209490e+00 7.732503625306667692e-11
4.219219219219219497e+00 7.231428210399991618e-11
4.229229229229229503e+00 6.762145474297983721e-11
4.239239239239239510e+00 6.322683223094854697e-11
4.249249249249249516e+00 5.911188668244960250e-11
4.259259259259259522e+00 5.525921384974419618e-11
4.269269269269269529e+00 5.165246674188689751e-11
4.279279279279279535e+00 4.827629305475617646e-11
4.289289289289289542e+00 4.511627620004698523e-11
4.299299299299299548e+00 4.215887973261307797e-11
4.309309309309309555e+00 3.939139498634167440e-11
4.319319319319319561e+00 3.680189173899236489e-11
4.329329329329329568e+00 3.437917173612762881e-11
4.339339339339339574e+00 3.211272491347712984e-11
4.349349349349349581e+00 2.999268816579398027e-11
4.359359359359359587e+00 2.800980651853431305e-11
4.369369369369369593e+00 2.615539656652364383e-11
4.379379379379379600e+00 2.442131205119873763e-11
4.389389389389389606e+00 2.279991145504773434e-11
4.399399399399399613e+00 2.128402749853205320e-11
4.409409409409409619e+00 1.986693843108480608e-11
4.419419419419419626e+00 1.854234101375694306e-11
4.429429429429429632e+00 1.730432509673893418e-11
4.439439439439439639e+00 1.614734970034536940e-11
4.449449449449449645e+00 1.506622051311925120e-11
4.459459459459459651e+00 1.405606872551384473e-11
4.469469469469469658e+00 1.311233112215312340e-11
4.479479479479479664e+00 1.223073135996961847e-11
4.489489489489489671e+00 1.140726236358619170e-11
4.499499499499499677e+00 1.063816977315643814e-11
4.509509509509509684e+00 9.919936383517014452e-12
4.519519519519519690e+00 9.249267516947902429e-12
4.529529529529529697e+00 8.623077275092074017e-12
4.539539539539539703e+00 8.038475618662891974e-12
4.549549549549549710e+00 7.492756226478527502e-12
4.559559559559559716e+00 6.983385088112339215e-12
4.569569569569569722e+00 6.507989787048391999e-12
4.579579579579579729e+00 6.064349433688365654e-12
4.589589589589589735e+00 5.650385209877070238e-12
4.599599599599599742e+00 5.264151488808127969e-12
4.609609609609609748e+00 4.903827496242254073e-12
4.619619619619619755e+00 4.567709480929375460e-12
4.629629629629629761e+00 4.254203363972575472e-12
4.639639639639639768e+00 3.961817838618862489e-12
4.649649649649649774e+00 3.689157893608873819e-12
4.659659659659659781e+00 3.434918734774225965e-12
4.669669669669669787e+00 3.197880081039593149e-12
4.679679679679679793e+00 2.976900812372989034e-12
4.689689689689689800e+00 2.770913948536105403e-12
4.699699699699699806e+00 2.578921938720678658e-12
4.709709709709709813e+00 2.399992243321878334e-12
4.719719719719719819e+00 2.233253190198113942e-12
4.729729729729729826e+00 2.077890088803157820e-12
4.739739739739739832e+00 1.933141586553751512e-12
4.749749749749749839e+00 1.798296252717604339e-12
4.759759759759759845e+00 1.672689375975683016e-12
4.769769769769769852e+00 1.555699962631818686e-12
4.779779779779779858e+00 1.446747923215166264e-12
4.789789789789789864e+00 1.345291435948766587e-12
4.799799799799799871e+00 1.250824476243429644e-12
4.809809809809809877e+00 1.162874502022580437e-12
4.819819819819819884e+00 1.081000285292626634e-12
4.829829829829829890e+00 1.004789880947142576e-12
4.839839839839839897e+00 9.338587243335267796e-13
4.849849849849849903e+00 8.678478496196301573e-13
4.859859859859859910e+00 8.064222214772465686e-13
4.869869869869869916e+00 7.492691730505149550e-13
4.879879879879879923e+00 6.960969436020837944e-13
4.889889889889889929e+00 6.466333096298981839e-13
4.899899899899899935e+00 6.006243036237959471e-13
4.909909909909909942e+00 5.578330149853483419e-13
4.919919919919919948e+00 5.180384679677128244e-13
4.929929929929929955e+00 4.810345718059026861e-13
4.939939939939939961e+00 4.466291385028784833e-13
4.949949949949949968e+00 4.146429640144069829e-13
4.959959959959959974e+00 3.849089688366609856e-13
4.969969969969969981e+00 3.572713942459597018e-13
4.979979979979979987e+00 3.315850506708670783e-13
4.989989989989989994e+00 3.077146148938668980e-13
5.000000000000000000e+00 2.855339729837827176e-13


==> fig/linear.csv <==
0,0.0909090909090909
0.001001001001001,0.0903635244873201
0.002002002002002,0.0901235985028137
0.003003003003003,0.0899335987774916
0.004004004004004,0.0897692935234285
0.005005005005005,0.0896213116030389
0.00600600600600601,0.0894848541107259
0.00700700700700701,0.0893570744125994
0.00800800800800801,0.0892361204018637
0.00900900900900901,0.0891207073925595
0.01001001001001,0.0890099012925082
0.011011011011011,0.0889029978857505
0.012012012012012,0.088799450789404
0.013013013013013,0.0886988260577698
0.014014014014014,0.0886007722976567
0.015015015015015,0.0885050002727474
0.016016016016016,0.0884112685567249
0.017017017017017,0.0883193731781418
0.018018018018018,0.0882291399787382
0.019019019019019,0.0881404188641273
0.02002002002002,0.0880530794041019
0.021021021021021,0.0879670074146612
0.022022022022022,0.0878821022667752
0.023023023023023,0.0877982747416349
0.024024024024024,0.0877154453026852
0.025025025025025,0.0876335426896053
0.026026026026026,0.0875525027638857
0.027027027027027,0.0874722675531177
0.028028028028028,0.0873927844537636
0.029029029029029,0.0873140055614545
0.03003003003003,0.0872358871047599
0.031031031031031,0.0871583889635577
0.032032032032032,0.0870814742570667
0.033033033033033,0.0870051089896227
0.034034034034034,0.0869292617446159
0.035035035035035,0.0868539034188298
0.036036036036036,0.0867790069908578
0.037037037037037,0.0867045473184082
0.038038038038038,0.0866305009602188
0.039039039039039,0.0865568460190295
0.04004004004004,0.0864835620026519
0.041041041041041,0.0864106297006544
0.042042042042042,0.0863380310745724
0.043043043043043,0.0862657491598772
0.044044044044044,0.0861937679782023
0.045045045045045,0.0861220724585476
0.046046046046046,0.0860506483663649
0.047047047047047,0.085979482239586
0.048048048048048,0.085908561330779
0.049049049049049,0.0858378735547344
0.0500500500500501,0.08576740744087
0.0510510510510511,0.0856971520899257
0.0520520520520521,0.0856270971344861
0.0530530530530531,0.0855572327029257
0.0540540540540541,0.085487549386422
0.0550550550550551,0.0854180382087237
0.0560560560560561,0.0853486905983987
0.0570570570570571,0.0852794983633187
0.0580580580580581,0.0852104536671639
0.0590590590590591,0.0851415490077558
0.0600600600600601,0.0850727771970492
0.0610610610610611,0.085004131342629
0.0620620620620621,0.0849356048305784
0.0630630630630631,0.0848671913095941
0.0640640640640641,0.0847988846762418
0.0650650650650651,0.0847306790612526
0.0660660660660661,0.0846625688167724
0.0670670670670671,0.0845945485044848
0.0680680680680681,0.0845266128845358
0.0690690690690691,0.0844587569051949
0.0700700700700701,0.0843909756931943
0.0710710710710711,0.0843232645446926
0.0720720720720721,0.0842556189168143
0.0730730730730731,0.0841880344197214
0.0740740740740741,0.0841205068091765
0.0750750750750751,0.0840530319795613
0.0760760760760761,0.0839856059573166
0.0770770770770771,0.083918224894773
0.0780780780780781,0.0838508850643453
0.0790790790790791,0.0837835828530634
0.0800800800800801,0.0837163147574178
0.0810810810810811,0.0836490773784968
0.0820820820820821,0.0835818674173958
0.0830830830830831,0.0835146816708811
0.0840840840840841,0.0834475170272897
0.0850850850850851,0.0833803704626522
0.0860860860860861,0.0833132390370207
0.0870870870870871,0.0832461198909925
0.0880880880880881,0.0831790102424136
0.0890890890890891,0.0831119073832534
0.0900900900900901,0.0830448086766388
0.0910910910910911,0.0829777115540371
0.0920920920920921,0.082910613512581
0.0930930930930931,0.0828435121125247
0.0940940940940941,0.0827764049748248
0.0950950950950951,0.0827092897788381
0.0960960960960961,0.08264216426013
0.0970970970970971,0.0825750262083863
0.0980980980980981,0.0825078734654232
0.0990990990990991,0.08244070392329
0.1001001001001,0.0823735155224583
0.101101101101101,0.0823063062500948
0.102102102102102,0.0822390741384112
0.103103103103103,0.0821718172630879
0.104104104104104,0.0821045337417681
0.105105105105105,0.0820372217326169
0.106106106106106,0.0819698794329443
0.107107107107107,0.0819025050778861
0.108108108108108,0.0818350969391423
0.109109109109109,0.0817676533237681
0.11011011011011,0.0817001725730157
0.111111111111111,0.0816326530612245
0.112112112112112,0.0815650931947567
0.113113113113113,0.0814974914109767
0.114114114114114,0.0814298461772712
0.115115115115115,0.0813621559901095
0.116116116116116,0.0812944193741404
0.117117117117117,0.0812266348813256
0.118118118118118,0.081158801090106
0.119119119119119,0.0810909166046015
0.12012012012012,0.0810229800538411
0.121121121121121,0.0809549900910218
0.122122122122122,0.0808869453927975
0.123123123123123,0.0808188446585922
0.124124124124124,0.0807506866099412
0.125125125125125,0.0806824699898552
0.126126126126126,0.0806141935622082
0.127127127127127,0.0805458561111482
0.128128128128128,0.0804774564405288
0.129129129129129,0.0804089933733614
0.13013013013013,0.080340465751287
0.131131131131131,0.080271872434067
0.132132132132132,0.0802032122990913
0.133133133133133,0.0801344842409047
0.134134134134134,0.0800656871707484
0.135135135135135,0.0799968200161186
0.136136136136136,0.0799278817203396
0.137137137137137,0.0798588712421514
0.138138138138138,0.0797897875553118
0.139139139139139,0.0797206296482113
0.14014014014014,0.0796513965235011
0.141141141141141,0.0795820871977336
0.142142142142142,0.0795127007010148
0.143143143143143,0.0794432360766677
0.144144144144144,0.0793736923809071
0.145145145145145,0.079304068682525
0.146146146146146,0.0792343640625856
0.147147147147147,0.0791645776141308
0.148148148148148,0.0790947084418946
0.149149149149149,0.0790247556620268
0.15015015015015,0.0789547184018251
0.151151151151151,0.0788845957994759
0.152152152152152,0.0788143870038035
0.153153153153153,0.078744091174026
0.154154154154154,0.07867370747952
0.155155155155155,0.0786032350995918
0.156156156156156,0.0785326732232557
0.157157157157157,0.0784620210490189
0.158158158158158,0.0783912777846738
0.159159159159159,0.078320442647095
0.16016016016016,0.0782495148620438
0.161161161161161,0.0781784936639781
0.162162162162162,0.0781073782958674
0.163163163163163,0.0780361680090141
0.164164164164164,0.0779648620628795
0.165165165165165,0.0778934597249152
0.166166166166166,0.0778219602703993
0.167167167167167,0.0777503629822775
0.168168168168168,0.0776786671510085
0.169169169169169,0.0776068720744144
0.17017017017017,0.0775349770575347
0.171171171171171,0.0774629814124852
0.172172172172172,0.0773908844583205
0.173173173173173,0.0773186855209006
0.174174174174174,0.0772463839327611
0.175175175175175,0.0771739790329873
0.176176176176176,0.0771014701670918
0.177177177177177,0.0770288566868954
0.178178178178178,0.0769561379504116
0.179179179179179,0.076883313321734
0.18018018018018,0.0768103821709273
0.181181181181181,0.0767373438739207
0.182182182182182,0.0766641978124053
0.183183183183183,0.0765909433737328
0.184184184184184,0.0765175799508187
0.185185185185185,0.076444106942047
0.186186186186186,0.076370523751178
0.187187187187187,0.0762968297872584
0.188188188188188,0.0762230244645345
0.189189189189189,0.0761491072023667
0.19019019019019,0.0760750774251474
0.191191191191191,0.0760009345622207
0.192192192192192,0.0759266780478041
0.193193193193193,0.0758523073209128
0.194194194194194,0.0757778218252859
0.195195195195195,0.0757032210093141
0.196196196196196,0.0756285043259706
0.197197197197197,0.0755536712327427
0.198198198198198,0.0754787211915656
0.199199199199199,0.0754036536687585
0.2002002002002,0.0753284681349621
0.201201201201201,0.0752531640650773
0.202202202202202,0.0751777409382069
0.203203203203203,0.0751021982375973
0.204204204204204,0.0750265354505834
0.205205205205205,0.0749507520685334
0.206206206206206,0.074874847586797
0.207207207207207,0.0747988215046528
0.208208208208208,0.0747226733252596
0.209209209209209,0.0746464025556068
0.21021021021021,0.0745700087064678
0.211211211211211,0.0744934912923542
0.212212212212212,0.0744168498314706
0.213213213213213,0.0743400838456721
0.214214214214214,0.0742631928604217
0.215215215215215,0.0741861764047493
0.216216216216216,0.0741090340112125
0.217217217217217,0.0740317652158575
0.218218218218218,0.0739543695581822
0.219219219219219,0.0738768465810992
0.22022022022022,0.073799195830901
0.221221221221221,0.0737214168572256
0.222222222222222,0.073643509213023
0.223223223223223,0.0735654724545233
0.224224224224224,0.0734873061412052
0.225225225225225,0.073409009835766
0.226226226226226,0.0733305831040915
0.227227227227227,0.0732520255152282
0.228228228228228,0.0731733366413554
0.229229229229229,0.0730945160577584
0.23023023023023,0.0730155633428027
0.231231231231231,0.0729364780779086
0.232232232232232,0.0728572598475277
0.233233233233233,0.0727779082391187
0.234234234234234,0.0726984228431248
0.235235235235235,0.0726188032529523
0.236236236236236,0.0725390490649487
0.237237237237237,0.0724591598783828
0.238238238238238,0.0723791352954249
0.239239239239239,0.0722989749211273
0.24024024024024,0.0722186783634064
0.241241241241241,0.0721382452330251
0.242242242242242,0.0720576751435753
0.243243243243243,0.0719769677114621
0.244244244244244,0.0718961225558876
0.245245245245245,0.071815139298836
0.246246246246246,0.0717340175650591
0.247247247247247,0.0716527569820625
0.248248248248248,0.0715713571800918
0.249249249249249,0.0714898177921205
0.25025025025025,0.0714081384538374
0.251251251251251,0.0713263188036353
0.252252252252252,0.0712443584825995
0.253253253253253,0.0711622571344976
0.254254254254254,0.0710800144057693
0.255255255255255,0.0709976299455171
0.256256256256256,0.070915103405497
0.257257257257257,0.0708324344401105
0.258258258258258,0.0707496227063958
0.259259259259259,0.0706666678640213
0.26026026026026,0.0705835695752776
0.261261261261261,0.0705003275050714
0.262262262262262,0.0704169413209195
0.263263263263263,0.0703334106929427
0.264264264264264,0.0702497352938608
0.265265265265265,0.0701659147989878
0.266266266266266,0.0700819488862276
0.267267267267267,0.0699978372360698
0.268268268268268,0.0699135795315864
0.269269269269269,0.0698291754584285
0.27027027027027,0.0697446247048237
0.271271271271271,0.0696599269615738
0.272272272272272,0.0695750819220526
0.273273273273273,0.0694900892822047
0.274274274274274,0.0694049487405441
0.275275275275275,0.0693196599981533
0.276276276276276,0.0692342227586832
0.277277277277277,0.0691486367283526
0.278278278278278,0.0690629016159489
0.279279279279279,0.0689770171328284
0.28028028028028,0.0688909829929174
0.281281281281281,0.0688047989127136
0.282282282282282,0.0687184646112876
0.283283283283283,0.0686319798102849
0.284284284284284,0.0685453442339286
0.285285285285285,0.0684585576090212
0.286286286286286,0.0683716196649485
0.287287287287287,0.0682845301336823
0.288288288288288,0.0681972887497841
0.289289289289289,0.0681098952504091
0.29029029029029,0.0680223493753102
0.291291291291291,0.0679346508668427
0.292292292292292,0.0678467994699691
0.293293293293293,0.0677587949322639
0.294294294294294,0.0676706370039193
0.295295295295295,0.0675823254377505
0.296296296296296,0.0674938599892022
0.297297297297297,0.0674052404163542
0.298298298298298,0.0673164664799281
0.299299299299299,0.0672275379432944
0.3003003003003,0.0671384545724789
0.301301301301301,0.0670492161361706
0.302302302302302,0.066959822405729
0.303303303303303,0.0668702731551916
0.304304304304304,0.0667805681612826
0.305305305305305,0.0666907072034209
0.306306306306306,0.0666006900637285
0.307307307307307,0.0665105165270396
0.308308308308308,0.0664201863809097
0.309309309309309,0.0663296994156246
0.31031031031031,0.0662390554242103
0.311311311311311,0.0661482542024428
0.312312312312312,0.0660572955488576
0.313313313313313,0.0659661792647607
0.314314314314314,0.0658749051542385
0.315315315315315,0.0657834730241688
0.316316316316316,0.0656918826842319
0.317317317317317,0.0656001339469214
0.318318318318318,0.0655082266275558
0.319319319319319,0.0654161605442901
0.32032032032032,0.0653239355181275
0.321321321321321,0.0652315513729318
0.322322322322322,0.0651390079354392
0.323323323323323,0.0650463050352711
0.324324324324324,0.0649534425049466
0.325325325325325,0.0648604201798954
0.326326326326326,0.0647672378984711
0.327327327327327,0.0646738955019642
0.328328328328328,0.0645803928346158
0.329329329329329,0.0644867297436311
0.33033033033033,0.0643929060791937
0.331331331331331,0.0642989216944789
0.332332332332332,0.0642047764456691
0.333333333333333,0.0641104701919672
0.334334334334334,0.064016002795612
0.335335335335335,0.0639213741218925
0.336336336336336,0.0638265840391636
0.337337337337337,0.0637316324188606
0.338338338338338,0.0636365191355153
0.339339339339339,0.0635412440667709
0.34034034034034,0.0634458070933985
0.341341341341341,0.0633502080993124
0.342342342342342,0.0632544469715868
0.343343343343343,0.0631585236004716
0.344344344344344,0.0630624378794092
0.345345345345345,0.0629661897050511
0.346346346346346,0.0628697789772747
0.347347347347347,0.0627732055992003
0.348348348348348,0.0626764694772083
0.349349349349349,0.0625795705209565
0.35035035035035,0.0624825086433974
0.351351351351351,0.0623852837607963
0.352352352352352,0.0622878957927489
0.353353353353353,0.0621903446621991
0.354354354354354,0.0620926302954575
0.355355355355355,0.0619947526222194
0.356356356356356,0.0618967115755834
0.357357357357357,0.06179850709207
0.358358358358358,0.0617001391116406
0.359359359359359,0.0616016075777159
0.36036036036036,0.0615029124371954
0.361361361361361,0.0614040536404767
0.362362362362362,0.0613050311414743
0.363363363363363,0.0612058448976397
0.364364364364364,0.061106494869981
0.365365365365365,0.0610069810230825
0.366366366366366,0.0609073033251245
0.367367367367367,0.060807461747904
0.368368368368368,0.0607074562668544
0.369369369369369,0.060607286861066
0.37037037037037,0.0605069535133067
0.371371371371371,0.0604064562100424
0.372372372372372,0.060305794941458
0.373373373373373,0.0602049697014781
0.374374374374374,0.0601039804877884
0.375375375375375,0.0600028273018563
0.376376376376376,0.0599015101489529
0.377377377377377,0.0598000290381741
0.378378378378378,0.0596983839824618
0.379379379379379,0.0595965749986264
0.38038038038038,0.0594946021073679
0.381381381381381,0.0593924653332984
0.382382382382382,0.0592901647049636
0.383383383383383,0.0591877002548653
0.384384384384384,0.059085072019484
0.385385385385385,0.0589822800393005
0.386386386386386,0.0588793243588192
0.387387387387387,0.0587762050265904
0.388388388388388,0.058672922095233
0.389389389389389,0.0585694756214578
0.39039039039039,0.0584658656660898
0.391391391391391,0.0583620922940918
0.392392392392392,0.0582581555745875
0.393393393393393,0.0581540555808846
0.394394394394394,0.0580497923904986
0.395395395395395,0.0579453660851757
0.396396396396396,0.0578407767509171
0.397397397397397,0.0577360244780023
0.398398398398398,0.0576311093610128
0.399399399399399,0.0575260314988565
0.4004004004004,0.057420790994791
0.401401401401401,0.0573153879564485
0.402402402402402,0.0572098224958592
0.403403403403403,0.0571040947294762
0.404404404404404,0.0569982047781994
0.405405405405405,0.0568921527674004
0.406406406406406,0.0567859388269465
0.407407407407407,0.0566795630912258
0.408408408408408,0.0565730256991718
0.409409409409409,0.0564663267942878
0.41041041041041,0.0563594665246723
0.411411411411411,0.0562524450430437
0.412412412412412,0.0561452625067653
0.413413413413413,0.0560379190778703
0.414414414414414,0.0559304149230872
0.415415415415415,0.055822750213865
0.416416416416416,0.0557149251263983
0.417417417417417,0.0556069398416528
0.418418418418418,0.0554987945453908
0.419419419419419,0.0553904894281965
0.42042042042042,0.0552820246855019
0.421421421421421,0.0551734005176121
0.422422422422422,0.0550646171297311
0.423423423423423,0.0549556747319877
0.424424424424424,0.054846573539461
0.425425425425425,0.0547373137722064
0.426426426426426,0.0546278956552816
0.427427427427427,0.0545183194187722
0.428428428428428,0.0544085852978183
0.429429429429429,0.0542986935326399
0.43043043043043,0.0541886443685634
0.431431431431431,0.0540784380560474
0.432432432432432,0.0539680748507094
0.433433433433433,0.0538575550133513
0.434434434434434,0.0537468788099862
0.435435435435435,0.0536360465118644
0.436436436436436,0.0535250583954999
0.437437437437437,0.0534139147426963
0.438438438438438,0.0533026158405739
0.439439439439439,0.0531911619815952
0.44044044044044,0.0530795534635921
0.441441441441441,0.0529677905897918
0.442442442442442,0.0528558736688435
0.443443443443443,0.0527438030148449
0.444444444444444,0.0526315789473684
0.445445445445445,0.0525192017914879
0.446446446446446,0.052406671877805
0.447447447447447,0.0522939895424758
0.448448448448448,0.0521811551272374
0.449449449449449,0.0520681689794342
0.45045045045045,0.0519550314520443
0.451451451451451,0.0518417429037067
0.452452452452452,0.0517283036987469
0.453453453453453,0.0516147142072042
0.454454454454454,0.0515009748048576
0.455455455455455,0.0513870858732526
0.456456456456456,0.0512730477997277
0.457457457457457,0.0511588609774407
0.458458458458458,0.0510445258053951
0.459459459459459,0.0509300426884666
0.46046046046046,0.0508154120374297
0.461461461461461,0.0507006342689836
0.462462462462462,0.050585709805779
0.463463463463463,0.050470639076444
0.464464464464464,0.0503554225156106
0.465465465465465,0.0502400605639411
0.466466466466466,0.0501245536681538
0.467467467467467,0.0500089022810496
0.468468468468468,0.0498931068615378
0.469469469469469,0.0497771678746623
0.47047047047047,0.0496610857916278
0.471471471471471,0.0495448610898253
0.472472472472472,0.0494284942528584
0.473473473473473,0.0493119857705689
0.474474474474474,0.0491953361390626
0.475475475475475,0.0490785458607352
0.476476476476476,0.0489616154442977
0.477477477477477,0.0488445454048021
0.478478478478478,0.0487273362636669
0.479479479479479,0.0486099885487025
0.48048048048048,0.0484925027941366
0.481481481481481,0.0483748795406392
0.482482482482482,0.0482571193353481
0.483483483483483,0.0481392227318939
0.484484484484485,0.0480211902904249
0.485485485485485,0.047903022577632
0.486486486486487,0.0477847201667737
0.487487487487487,0.0476662836377006
0.488488488488488,0.04754771357688
0.48948948948949,0.0474290105774203
0.49049049049049,0.0473101752390959
0.491491491491492,0.0471912081683707
0.492492492492492,0.0470721099784228
0.493493493493493,0.0469528812891684
0.494494494494495,0.0468335227272855
0.495495495495495,0.046714034926238
0.496496496496497,0.046594418526299
0.497497497497497,0.0464746741745746
0.498498498498498,0.0463548025250272
0.4994994994995,0.0462348042384986
0.500500500500501,0.0461146799827331
0.501501501501502,0.0459944304324008
0.502502502502503,0.0458740562691198
0.503503503503503,0.0457535581814793
0.504504504504504,0.0456329368650621
0.505505505505506,0.0455121930224662
0.506506506506507,0.0453913273633282
0.507507507507508,0.045270340604344
0.508508508508508,0.0451492334692914
0.509509509509509,0.0450280066890517
0.510510510510511,0.0449066610016306
0.511511511511512,0.04478519715218
0.512512512512513,0.0446636158930191
0.513513513513513,0.0445419179836548
0.514514514514514,0.0444201041908031
0.515515515515516,0.0442981752884087
0.516516516516517,0.0441761320576663
0.517517517517518,0.0440539752870399
0.518518518518518,0.0439317057722831
0.519519519519519,0.0438093243164586
0.520520520520521,0.0436868317299578
0.521521521521522,0.0435642288305199
0.522522522522523,0.0434415164432508
0.523523523523523,0.0433186954006421
0.524524524524524,0.0431957665425896
0.525525525525526,0.0430727307164117
0.526526526526527,0.0429495887768669
0.527527527527528,0.0428263415861725
0.528528528528528,0.0427029900140215
0.529529529529529,0.0425795349376002
0.530530530530531,0.0424559772416051
0.531531531531532,0.0423323178182599
0.532532532532533,0.042208557567332
0.533533533533533,0.0420846973961486
0.534534534534535,0.0419607382196129
0.535535535535536,0.0418366809602195
0.536536536536537,0.0417125265480705
0.537537537537538,0.0415882759208897
0.538538538538539,0.0414639300240383
0.53953953953954,0.0413394898105291
0.540540540540541,0.0412149562410407
0.541541541541542,0.0410903302839316
0.542542542542543,0.0409656129152541
0.543543543543544,0.040840805118767
0.544544544544545,0.0407159078859494
0.545545545545546,0.0405909222160128
0.546546546546547,0.0404658491159138
0.547547547547548,0.0403406896003662
0.548548548548549,0.0402154446918527
0.54954954954955,0.0400901154206362
0.550550550550551,0.0399647028247708
0.551551551551552,0.0398392079501128
0.552552552552553,0.039713631850331
0.553553553553554,0.0395879755869164
0.554554554554555,0.0394622402291922
0.555555555555556,0.0393364268543231
0.556556556556557,0.039210536547324
0.557557557557558,0.0390845704010687
0.558558558558559,0.0389585295162981
0.55955955955956,0.0388324150016281
0.560560560560561,0.0387062279735567
0.561561561561562,0.0385799695564715
0.562562562562563,0.038453640882656
0.563563563563564,0.0383272430922958
0.564564564564565,0.0382007773334851
0.565565565565566,0.0380742447622311
0.566566566566567,0.0379476465424601
0.567567567567568,0.0378209838460212
0.568568568568569,0.0376942578526915
0.56956956956957,0.0375674697501788
0.570570570570571,0.0374406207341259
0.571571571571572,0.0373137120081129
0.572572572572573,0.0371867447836601
0.573573573573574,0.0370597202802299
0.574574574574575,0.0369326397252282
0.575575575575576,0.036805504354006
0.576576576576577,0.0366783154098599
0.577577577577578,0.0365510741440324
0.578578578578579,0.0364237818157116
0.57957957957958,0.0362964396920304
0.580580580580581,0.0361690490480661
0.581581581581582,0.0360416111668378
0.582582582582583,0.035914127339305
0.583583583583584,0.0357865988643648
0.584584584584585,0.0356590270488488
0.585585585585586,0.0355314132075199
0.586586586586587,0.0354037586630678
0.587587587587588,0.0352760647461045
0.588588588588589,0.03514833279516
0.58958958958959,0.0350205641566756
0.590590590590591,0.034892760184999
0.591591591591592,0.0347649222423767
0.592592592592593,0.0346370516989477
0.593593593593594,0.0345091499327358
0.594594594594595,0.0343812183296407
0.595595595595596,0.0342532582834305
0.596596596596597,0.0341252711957316
0.597597597597598,0.0339972584760193
0.598598598598599,0.0338692215416076
0.5995995995996,0.0337411618176382
0.600600600600601,0.0336130807370692
0.601601601601602,0.0334849797406633
0.602602602602603,0.0333568602769749
0.603603603603604,0.0332287238023376
0.604604604604605,0.03310057178085
0.605605605605606,0.0329724056843623
0.606606606606607,0.0328442269924605
0.607607607607608,0.032716037192452
0.608608608608609,0.0325878377793493
0.60960960960961,0.0324596302558531
0.610610610610611,0.0323314161323362
0.611611611611612,0.0322031969268247
0.612612612612613,0.0320749741649805
0.613613613613614,0.0319467493800822
0.614614614614615,0.0318185241130054
0.615615615615616,0.0316902999122031
0.616616616616617,0.0315620783336844
0.617617617617618,0.0314338609409936
0.618618618618619,0.0313056493051884
0.61961961961962,0.0311774450048169
0.620620620620621,0.0310492496258947
0.621621621621622,0.0309210647618811
0.622622622622623,0.0307928920136549
0.623623623623624,0.0306647329894887
0.624624624624625,0.0305365893050241
0.625625625625626,0.0304084625832447
0.626626626626627,0.0302803544544493
0.627627627627628,0.0301522665562244
0.628628628628629,0.0300242005334161
0.62962962962963,0.0298961580381008
0.630630630630631,0.0297681407295559
0.631631631631632,0.0296401502742296
0.632632632632633,0.02951218834571
0.633633633633634,0.0293842566246934
0.634634634634635,0.0292563567989525
0.635635635635636,0.0291284905633033
0.636636636636637,0.0290006596195714
0.637637637637638,0.0288728656765584
0.638638638638639,0.0287451104500061
0.63963963963964,0.0286173956625622
0.640640640640641,0.028489723043743
0.641641641641642,0.0283620943298969
0.642642642642643,0.0282345112641671
0.643643643643644,0.028106975596453
0.644644644644645,0.0279794890833715
0.645645645645646,0.0278520534882169
0.646646646646647,0.0277246705809214
0.647647647647648,0.0275973421380134
0.648648648648649,0.027470069942576
0.64964964964965,0.0273428557842049
0.650650650650651,0.0272157014589649
0.651651651651652,0.0270886087693464
0.652652652652653,0.0269615795242209
0.653653653653654,0.0268346155387956
0.654654654654655,0.0267077186345679
0.655655655655656,0.0265808906392785
0.656656656656657,0.0264541333868644
0.657657657657658,0.0263274487174106
0.658658658658659,0.0262008384771017
0.65965965965966,0.0260743045181726
0.660660660660661,0.0259478486988579
0.661661661661662,0.0258214728833416
0.662662662662663,0.0256951789417054
0.663663663663664,0.0255689687498767
0.664664664664665,0.025442844189575
0.665665665665666,0.0253168071482594
0.666666666666667,0.0251908595190732
0.667667667667668,0.0250650032007893
0.668668668668669,0.0249392400977548
0.66966966966967,0.0248135721198337
0.670670670670671,0.0246880011823505
0.671671671671672,0.0245625292060319
0.672672672672673,0.0244371581169485
0.673673673673674,0.0243118898464551
0.674674674674675,0.0241867263311312
0.675675675675676,0.0240616695127197
0.676676676676677,0.0239367213380663
0.677677677677678,0.0238118837590564
0.678678678678679,0.0236871587325531
0.67967967967968,0.0235625482203332
0.680680680680681,0.0234380541890231
0.681681681681682,0.0233136786100341
0.682682682682683,0.0231894234594962
0.683683683683684,0.0230652907181925
0.684684684684685,0.0229412823714915
0.685685685685686,0.0228174004092798
0.686686686686687,0.0226936468258935
0.687687687687688,0.0225700236200491
0.688688688688689,0.0224465327947738
0.68968968968969,0.0223231763573349
0.690690690690691,0.0221999563191687
0.691691691691692,0.0220768746958086
0.692692692692693,0.0219539335068124
0.693693693693694,0.0218311347756894
0.694694694694695,0.0217084805298263
0.695695695695696,0.0215859728004125
0.696696696696697,0.0214636136223652
0.697697697697698,0.0213414050342528
0.698698698698699,0.0212193490782195
0.6996996996997,0.0210974477999066
0.700700700700701,0.0209757032483756
0.701701701701702,0.0208541174760295
0.702702702702703,0.0207326925385331
0.703703703703704,0.0206114304947336
0.704704704704705,0.0204903334065797
0.705705705705706,0.0203694033390408
0.706706706706707,0.0202486423600249
0.707707707707708,0.0201280525402962
0.708708708708709,0.0200076359533923
0.70970970970971,0.01988739467554
0.710710710710711,0.0197673307855714
0.711711711711712,0.0196474463648386
0.712712712712713,0.0195277434971285
0.713713713713714,0.0194082242685762
0.714714714714715,0.0192888907675786
0.715715715715716,0.0191697450847067
0.716716716716717,0.0190507893126179
0.717717717717718,0.018932025545967
0.718718718718719,0.0188134558813176
0.71971971971972,0.0186950824170518
0.720720720720721,0.0185769072532803
0.721721721721722,0.0184589324917511
0.722722722722723,0.0183411602357583
0.723723723723724,0.0182235925900502
0.724724724724725,0.0181062316607363
0.725725725725726,0.0179890795551945
0.726726726726727,0.0178721383819774
0.727727727727728,0.0177554102507179
0.728728728728729,0.0176388972720346
0.72972972972973,0.0175226015574366
0.730730730730731,0.0174065252192274
0.731731731731732,0.0172906703704091
0.732732732732733,0.0171750391245851
0.733733733733734,0.0170596335958633
0.734734734734735,0.0169444558987576
0.735735735735736,0.0168295081480904
0.736736736736737,0.0167147924588935
0.737737737737738,0.0166003109463086
0.738738738738739,0.0164860657254882
0.73973973973974,0.0163720589114947
0.740740740740741,0.0162582926192008
0.741741741741742,0.0161447689631874
0.742742742742743,0.0160314900576429
0.743743743743744,0.015918458016261
0.744744744744745,0.0158056749521383
0.745745745745746,0.0156931429776718
0.746746746746747,0.0155808642044556
0.747747747747748,0.0154688407431776
0.748748748748749,0.0153570747035153
0.74974974974975,0.0152455681940316
0.750750750750751,0.0151343233220703
0.751751751751752,0.015023342193651
0.752752752752753,0.0149126269133638
0.753753753753754,0.0148021795842633
0.754754754754755,0.0146920023077629
0.755755755755756,0.0145820971835285
0.756756756756757,0.0144724663093714
0.757757757757758,0.0143631117811415
0.758758758758759,0.0142540356926202
0.75975975975976,0.0141452401354127
0.760760760760761,0.01403672719884
0.761761761761762,0.0139284989698311
0.762762762762763,0.0138205575328141
0.763763763763764,0.0137129049696083
0.764764764764765,0.0136055433593146
0.765765765765766,0.0134984747782067
0.766766766766767,0.013391701299622
0.767767767767768,0.0132852249938517
0.768768768768769,0.0131790479280312
0.76976976976977,0.0130731721660303
0.770770770770771,0.0129675997683428
0.771771771771772,0.0128623327919764
0.772772772772773,0.0127573732903424
0.773773773773774,0.0126527233131449
0.774774774774775,0.01254838490627
0.775775775775776,0.0124443601116753
0.776776776776777,0.0123406509672786
0.777777777777778,0.0122372595068468
0.778778778778779,0.0121341877598851
0.77977977977978,0.0120314377515254
0.780780780780781,0.0119290115024151
0.781781781781782,0.0118269110286054
0.782782782782783,0.0117251383414404
0.783783783783784,0.0116236954474454
0.784784784784785,0.0115225843482151
0.785785785785786,0.0114218070403022
0.786786786786787,0.0113213655151061
0.787787787787788,0.0112212617587612
0.788788788788789,0.0111214977520252
0.78978978978979,0.0110220754701679
0.790790790790791,0.0109229968828595
0.791791791791792,0.0108242639540592
0.792792792792793,0.0107258786419041
0.793793793793794,0.0106278428985978
0.794794794794795,0.0105301586702989
0.795795795795796,0.0104328278970103
0.796796796796797,0.0103358525124683
0.797797797797798,0.0102392344440311
0.798798798798799,0.0101429756125687
0.7997997997998,0.0100470779323522
0.800800800800801,0.00995154331094296
0.801801801801802,0.00985637364908279
0.802802802802803,0.00976157084058364
0.803803803803804,0.00966713677221775
0.804804804804805,0.00957307332360793
0.805805805805806,0.00947938236711808
0.806806806806807,0.00938606576774398
0.807807807807808,0.00929312538300417
0.808808808808809,0.0092005630628313
0.80980980980981,0.00910838064946356
0.810810810810811,0.00901657997733645
0.811811811811812,0.00892516287297486
0.812812812812813,0.00883413115488544
0.813813813813814,0.00874348663344921
0.814814814814815,0.0086532311108146
0.815815815815816,0.00856336638079074
0.816816816816817,0.00847389422874123
0.817817817817818,0.00838481643147797
0.818818818818819,0.0082961347571558
0.81981981981982,0.00820785096516707
0.820820820820821,0.00811996680603701
0.821821821821822,0.00803248402131915
0.822822822822823,0.00794540434349146
0.823823823823824,0.00785872949585269
0.824824824824825,0.00777246119241926
0.825825825825826,0.00768660113782267
0.826826826826827,0.00760115102720725
0.827827827827828,0.00751611254612839
0.828828828828829,0.00743148737045136
0.82982982982983,0.00734727716625059
0.830830830830831,0.00726348358970942
0.831831831831832,0.00718010828702045
0.832832832832833,0.00709715289428632
0.833833833833834,0.00701461903742114
0.834834834834835,0.00693250833205244
0.835835835835836,0.00685082238342373
0.836836836836837,0.00676956278629754
0.837837837837838,0.00668873112485914
0.838838838838839,0.00660832897262091
0.83983983983984,0.00652835789232717
0.840840840840841,0.00644881943585977
0.841841841841842,0.00636971514414432
0.842842842842843,0.006291046547057
0.843843843843844,0.00621281516333205
0.844844844844845,0.00613502250046993
0.845845845845846,0.00605767005464624
0.846846846846847,0.00598075931062128
0.847847847847848,0.00590429174165019
0.848848848848849,0.00582826880939407
0.84984984984985,0.00575269196383157
0.850850850850851,0.00567756264317146
0.851851851851852,0.00560288227376561
0.852852852852853,0.00552865227002318
0.853853853853854,0.00545487403432514
0.854854854854855,0.00538154895693981
0.855855855855856,0.00530867841593924
0.856856856856857,0.00523626377711615
0.857857857857858,0.00516430639390185
0.858858858858859,0.00509280760728504
0.85985985985986,0.0050217687457312
0.860860860860861,0.00495119112510308
0.861861861861862,0.00488107604858186
0.862862862862863,0.0048114248065892
0.863863863863864,0.00474223867671027
0.864864864864865,0.00467351892361744
0.865865865865866,0.00460526679899513
0.866866866866867,0.00453748354146528
0.867867867867868,0.0044701703765139
0.868868868868869,0.00440332851641846
0.86986986986987,0.00433695916017626
0.870870870870871,0.00427106349343366
0.871871871871872,0.00420564268841621
0.872872872872873,0.0041406979038599
0.873873873873874,0.0040762302849432
0.874874874874875,0.00401224096322009
0.875875875875876,0.00394873105655413
0.876876876876877,0.00388570166905343
0.877877877877878,0.00382315389100663
0.878878878878879,0.00376108879881993
0.87987987987988,0.00369950745495496
0.880880880880881,0.00363841090786792
0.881881881881882,0.00357780019194945
0.882882882882883,0.00351767632746572
0.883883883883884,0.00345804032050041
0.884884884884885,0.0033988931628979
0.885885885885886,0.00334023583220732
0.886886886886887,0.00328206929162772
0.887887887887888,0.00322439448995438
0.888888888888889,0.00316721236152599
0.88988988988989,0.0031105238261731
0.890890890890891,0.0030543297891675
0.891891891891892,0.00299863114117275
0.892892892892893,0.00294342875819574
0.893893893893894,0.00288872350153944
0.894894894894895,0.00283451621775659
0.895895895895896,0.00278080773860467
0.896896896896897,0.00272759888100178
0.897897897897898,0.00267489044698382
0.898898898898899,0.00262268322366265
0.8998998998999,0.00257097798318542
0.900900900900901,0.00251977548269506
0.901901901901902,0.00246907646429178
0.902902902902903,0.00241888165499583
0.903903903903904,0.00236919176671135
0.904904904904905,0.00232000749619129
0.905905905905906,0.00227132952500364
0.906906906906907,0.00222315851949859
0.907907907907908,0.00217549513077706
0.908908908908909,0.00212833999466016
0.90990990990991,0.00208169373166001
0.910910910910911,0.00203555694695157
0.911911911911912,0.00198993023034576
0.912912912912913,0.00194481415626358
0.913913913913914,0.00190020928371154
0.914914914914915,0.00185611615625822
0.915915915915916,0.00181253530201197
0.916916916916917,0.00176946723359977
0.917917917917918,0.00172691244814731
0.918918918918919,0.00168487142726024
0.91991991991992,0.00164334463700657
0.920920920920921,0.00160233252790026
0.921921921921922,0.00156183553488595
0.922922922922923,0.00152185407732498
0.923923923923924,0.00148238855898243
0.924924924924925,0.00144343936801549
0.925925925925926,0.0014050068769629
0.926926926926927,0.00136709144273565
0.927927927927928,0.00132969340660879
0.928928928928929,0.00129281309421446
0.92992992992993,0.00125645081553614
0.930930930930931,0.00122060686490397
0.931931931931932,0.00118528152099134
0.932932932932933,0.00115047504681264
0.933933933933934,0.00111618768972215
0.934934934934935,0.00108241968141418
0.935935935935936,0.00104917123792425
0.936936936936937,0.00101644255963163
0.937937937937938,0.000984233831262863
0.938938938938939,0.000952545221896589
0.93993993993994,0.000921376884969497
0.940940940940941,0.000890728958283395
0.941941941941942,0.000860601564013519
0.942942942942943,0.000830994808717939
0.943943943943944,0.000801908783348175
0.944944944944945,0.000773343563260922
0.945945945945946,0.000745299208230957
0.946946946946947,0.000717775762465172
0.947947947947948,0.000690773254617783
0.948948948948949,0.000664291697806649
0.94994994994995,0.000638331089630741
0.950950950950951,0.00061289141218877
0.951951951951952,0.000587972632098883
0.952952952952953,0.000563574700519569
0.953953953953954,0.000539697553171619
0.954954954954955,0.000516341110361245
0.955955955955956,0.000493505277004286
0.956956956956957,0.000471189942651539
0.957957957957958,0.000449394981515204
0.958958958958959,0.000428120252496388
0.95995995995996,0.000407365599213772
0.960960960960961,0.00038713085003329
0.961961961961962,0.000367415818098946
0.962962962962963,0.000348220301364694
0.963963963963964,0.000329544082627383
0.964964964964965,0.000311386929560788
0.965965965965966,0.000293748594750675
0.966966966966967,0.000276628815730957
0.967967967967968,0.000260027315020854
0.968968968968969,0.000243943800163152
0.96996996996997,0.000228377963763449
0.970970970970971,0.000213329483530458
0.971971971971972,0.000198798022317327
0.972972972972973,0.000184783228163968
0.973973973973974,0.000171284734340424
0.974974974974975,0.000158302159391196
0.975975975975976,0.000145835107180605
0.976976976976977,0.000133883166939116
0.977977977977978,0.000122445913310662
0.978978978978979,0.000111522906400931
0.97997997997998,0.000101113691826622
0.980980980980981,9.12178007656599e-05
0.981981981981982,8.18347500083582e-05
0.982982982982983,7.29640420095337e-05
0.983983983983984,6.46051649415461e-05
0.984984984984985,5.67575927482728e-05
0.985985985985986,4.94207851999875e-05
0.986986986986987,4.25941879491714e-05
0.987987987987988,3.62772325872087e-05
0.988988988988989,3.04693367019836e-05
0.98998998998999,2.51699039363536e-05
0.990990990990991,2.03783240475143e-05
0.991991991991992,1.60939729672146e-05
0.992992992992993,1.2316212862842e-05
0.993993993993994,9.04439219935325e-06
0.994994994994995,6.27784580204503e-06
0.995995995995996,4.01589492015415e-06
0.996996996996997,2.25784729128703e-06
0.997997997997998,1.00299720665406e-06
0.998998998998999,2.50625577112399e-07
1,0

